Optimal-transport-based metric for SMLM

We propose the use of Flat Metric to assess the performance of reconstruction methods for single-molecule localization microscopy (SMLM) in scenarios where the ground-truth is available. Flat Metric is intimately related to the concept of optimal transport between measures of different mass, providing solid mathematical foundations for SMLM evaluation and integrating both localization and detection performance. In this paper, we provide the foundations of Flat Metric and validate this measure by applying it to controlled synthetic examples and to data from the SMLM 2016 Challenge.

==> figs/OTresultfiles/6_det_loc.txt <==
X,Y,W,Wt
0.9495129091370351,0.4011122206625488,0.06666666666666667,0.0
0.7744427703864988,0.2827918701685797,0.06666666666666667,0.0
0.6647052383502019,0.4729187989960102,0.06666666666666667,0.0
0.11433248056583492,0.2862622872386188,0.06666666666666667,0.0
0.5471136101745522,0.29353698187036403,0.06666666666666667,0.0
0.09985065161170664,0.26379150520474515,0.06666666666666667,0.0
0.46159152771825107,0.28426763567494917,0.06666666666666667,0.0
0.07895188014973671,0.09105575117938493,0.06666666666666667,0.06668905462731287
0.40822595746929674,0.41214943197678705,0.06666666666666667,0.0
0.29030497195609956,0.04001897120889654,0.06666666666666667,0.06666509680204015
0.7320813679945002,0.3599530075716483,0.06666666666666667,0.0
0.45394355543716347,0.07299506729164061,0.06666666666666667,0.0


==> figs/OTresultfiles/6_gt_loc.txt <==
X,Y,W,Wt
0.7615693381022418,0.07918125285811278,0.06666666666666667,0.06668905462731287
0.9440569682729589,0.23163937455941228,0.06666666666666667,0.0
0.2649107140095124,0.22323547522965673,0.06666666666666667,0.0
0.7468120941653785,0.2916637256677737,0.06666666666666667,0.0
0.49380921532787375,0.23195936958808214,0.06666666666666667,0.0
0.4833655270134464,0.4673064534367718,0.06666666666666667,0.0
0.2690254331013188,0.39122524600858727,0.06666666666666667,0.0
0.6650548686283199,0.15333710569611064,0.06666666666666667,0.06667648230468874
0.5648149260319162,0.33263374945602875,0.06666666666666667,0.0
0.3708166638012278,0.32246578102046736,0.06666666666666667,0.06666332586811105
0.542087989560264,0.2857705819773999,0.06666666666666667,0.0
0.696778710376827,0.06447636971934231,0.06666666666666667,0.06668634618712307
0.6948767426087461,0.260264178401928,0.06666666666666667,0.0
0.34154278771304625,0.21337947099884316,0.06666666666666667,0.0
0.9384848032985117,0.06822488659017421,0.06666666666666667,0.06668905462731287


==> figs/OTresultfiles/6_moves.txt <==
X1,Y1,X2,Y2,Wt
0.9440569682729589,0.23163937455941228,0.9495129091370351,0.4011122206625488,0.06666668908662515
0.2649107140095124,0.22323547522965673,0.09985065161170664,0.26379150520474515,0.06666666357818742
0.7468120941653785,0.2916637256677737,0.7744427703864988,0.2827918701685797,0.0666666596307771
0.49380921532787375,0.23195936958808214,0.46159152771825107,0.28426763567494917,0.06666666109453138
0.4833655270134464,0.4673064534367718,0.40822595746929674,0.41214943197678705,0.06666666865020889
0.2690254331013188,0.39122524600858727,0.11433248056583492,0.2862622872386188,0.0666666691805401
0.5648149260319162,0.33263374945602875,0.6647052383502019,0.4729187989960102,0.06666667038795229
0.542087989560264,0.2857705819773999,0.5471136101745522,0.29353698187036403,0.0666666543073779
0.6948767426087461,0.260264178401928,0.7320813679945002,0.3599530075716483,0.06666667373683526
0.34154278771304625,0.21337947099884316,0.45394355543716347,0.07299506729164061,0.06666667233139693


==> figs/OTresultfiles/EFF_vs_recall_and_radius_result-6.40E-06-1.25E-07-100-50-51-51.txt <==
# domain = [0, 100] x [0.00E+00,2.50E-07]
# range = [-9.09E+01,1.00E+02]
radius	recall	EFF
0.000000E+00	2.000000E+00	2.000000E+00
0.000000E+00	4.000000E+00	4.000000E+00
0.000000E+00	6.000000E+00	6.000000E+00
0.000000E+00	8.000000E+00	8.000000E+00
0.000000E+00	1.000000E+01	1.000000E+01
0.000000E+00	1.200000E+01	1.200000E+01
0.000000E+00	1.400000E+01	1.400000E+01
0.000000E+00	1.600000E+01	1.600000E+01
0.000000E+00	1.800000E+01	1.800000E+01
0.000000E+00	2.000000E+01	2.000000E+01
0.000000E+00	2.200000E+01	2.200000E+01
0.000000E+00	2.400000E+01	2.400000E+01
0.000000E+00	2.600000E+01	2.600000E+01
0.000000E+00	2.800000E+01	2.800000E+01
0.000000E+00	3.000000E+01	3.000000E+01
0.000000E+00	3.200000E+01	3.200000E+01
0.000000E+00	3.400000E+01	3.400000E+01
0.000000E+00	3.600000E+01	3.600000E+01
0.000000E+00	3.800000E+01	3.800000E+01
0.000000E+00	4.000000E+01	4.000000E+01
0.000000E+00	4.200000E+01	4.200000E+01
0.000000E+00	4.400000E+01	4.400000E+01
0.000000E+00	4.600000E+01	4.600000E+01
0.000000E+00	4.800000E+01	4.800000E+01
0.000000E+00	5.000000E+01	5.000000E+01
0.000000E+00	5.200000E+01	5.200000E+01
0.000000E+00	5.400000E+01	5.400000E+01
0.000000E+00	5.600000E+01	5.600000E+01
0.000000E+00	5.800000E+01	5.800000E+01
0.000000E+00	6.000000E+01	6.000000E+01
0.000000E+00	6.200000E+01	6.200000E+01
0.000000E+00	6.400000E+01	6.400000E+01
0.000000E+00	6.600000E+01	6.600000E+01
0.000000E+00	6.800000E+01	6.800000E+01
0.000000E+00	7.000000E+01	7.000000E+01
0.000000E+00	7.200000E+01	7.200000E+01
0.000000E+00	7.400000E+01	7.400000E+01
0.000000E+00	7.600000E+01	7.600000E+01
0.000000E+00	7.800000E+01	7.800000E+01
0.000000E+00	8.000000E+01	8.000000E+01
0.000000E+00	8.200000E+01	8.200000E+01
0.000000E+00	8.400000E+01	8.400000E+01
0.000000E+00	8.600000E+01	8.600000E+01
0.000000E+00	8.800000E+01	8.800000E+01
0.000000E+00	9.000000E+01	9.000000E+01
0.000000E+00	9.200000E+01	9.200000E+01
0.000000E+00	9.400000E+01	9.400000E+01
0.000000E+00	9.600000E+01	9.600000E+01
0.000000E+00	9.800000E+01	9.800000E+01
0.000000E+00	1.000000E+02	1.000000E+02

5.000000E-09	2.000000E+00	1.939838E+00
5.000000E-09	4.000000E+00	3.934112E+00
5.000000E-09	6.000000E+00	5.929745E+00
5.000000E-09	8.000000E+00	7.929882E+00
5.000000E-09	1.000000E+01	9.931013E+00
5.000000E-09	1.200000E+01	1.193232E+01
5.000000E-09	1.400000E+01	1.392783E+01
5.000000E-09	1.600000E+01	1.592578E+01
5.000000E-09	1.800000E+01	1.792261E+01
5.000000E-09	2.000000E+01	1.992005E+01
5.000000E-09	2.200000E+01	2.191783E+01
5.000000E-09	2.400000E+01	2.391734E+01
5.000000E-09	2.600000E+01	2.591666E+01
5.000000E-09	2.800000E+01	2.791305E+01
5.000000E-09	3.000000E+01	2.991092E+01
5.000000E-09	3.200000E+01	3.190666E+01
5.000000E-09	3.400000E+01	3.390480E+01
5.000000E-09	3.600000E+01	3.590154E+01
5.000000E-09	3.800000E+01	3.789855E+01
5.000000E-09	4.000000E+01	3.989777E+01
5.000000E-09	4.200000E+01	4.189136E+01
5.000000E-09	4.400000E+01	4.388781E+01
5.000000E-09	4.600000E+01	4.588397E+01
5.000000E-09	4.800000E+01	4.787900E+01
5.000000E-09	5.000000E+01	4.987422E+01
5.000000E-09	5.200000E+01	5.186794E+01
5.000000E-09	5.400000E+01	5.386326E+01
5.000000E-09	5.600000E+01	5.585871E+01
5.000000E-09	5.800000E+01	5.785167E+01
5.000000E-09	6.000000E+01	5.984505E+01
5.000000E-09	6.200000E+01	6.183411E+01
5.000000E-09	6.400000E+01	6.382596E+01
5.000000E-09	6.600000E+01	6.581398E+01
5.000000E-09	6.800000E+01	6.780607E+01
5.000000E-09	7.000000E+01	6.979117E+01
5.000000E-09	7.200000E+01	7.177632E+01
5.000000E-09	7.400000E+01	7.375635E+01
5.000000E-09	7.600000E+01	7.574091E+01
5.000000E-09	7.800000E+01	7.771839E+01
5.000000E-09	8.000000E+01	7.969174E+01
5.000000E-09	8.200000E+01	8.165985E+01
5.000000E-09	8.400000E+01	8.361568E+01
5.000000E-09	8.600000E+01	8.555763E+01
5.000000E-09	8.800000E+01	8.749358E+01
5.000000E-09	9.000000E+01	8.939103E+01
5.000000E-09	9.200000E+01	9.124117E+01
5.000000E-09	9.400000E+01	9.301745E+01
5.000000E-09	9.600000E+01	9.465908E+01
5.000000E-09	9.800000E+01	9.595868E+01
5.000000E-09	1.000000E+02	9.644325E+01

1.000000E-08	2.000000E+00	1.748046E+00
1.000000E-08	4.000000E+00	3.751376E+00
1.000000E-08	6.000000E+00	5.745487E+00
1.000000E-08	8.000000E+00	7.728380E+00
1.000000E-08	1.000000E+01	9.718165E+00
1.000000E-08	1.200000E+01	1.170976E+01
1.000000E-08	1.400000E+01	1.370917E+01
1.000000E-08	1.600000E+01	1.570158E+01
1.000000E-08	1.800000E+01	1.769734E+01
1.000000E-08	2.000000E+01	1.968543E+01
1.000000E-08	2.200000E+01	2.168082E+01
1.000000E-08	2.400000E+01	2.366574E+01
1.000000E-08	2.600000E+01	2.565604E+01
1.000000E-08	2.800000E+01	2.766451E+01
1.000000E-08	3.000000E+01	2.964067E+01
1.000000E-08	3.200000E+01	3.163250E+01
1.000000E-08	3.400000E+01	3.362865E+01
1.000000E-08	3.600000E+01	3.560657E+01
1.000000E-08	3.800000E+01	3.759915E+01
1.000000E-08	4.000000E+01	3.959009E+01
1.000000E-08	4.200000E+01	4.156520E+01
1.000000E-08	4.400000E+01	4.354714E+01
1.000000E-08	4.600000E+01	4.554549E+01
1.000000E-08	4.800000E+01	4.752707E+01
1.000000E-08	5.000000E+01	4.949775E+01
1.000000E-08	5.200000E+01	5.147681E+01
1.000000E-08	5.400000E+01	5.347419E+01
1.000000E-08	5.600000E+01	5.545100E+01
1.000000E-08	5.800000E+01	5.741300E+01
1.000000E-08	6.000000E+01	5.938663E+01
1.000000E-08	6.200000E+01	6.134298E+01
1.000000E-08	6.400000E+01	6.331582E+01
1.000000E-08	6.600000E+01	6.527087E+01
1.000000E-08	6.800000E+01	6.723370E+01
1.000000E-08	7.000000E+01	6.916344E+01
1.000000E-08	7.200000E+01	7.112131E+01
1.000000E-08	7.400000E+01	7.305857E+01
1.000000E-08	7.600000E+01	7.497403E+01
1.000000E-08	7.800000E+01	7.689334E+01
1.000000E-08	8.000000E+01	7.877672E+01
1.000000E-08	8.200000E+01	8.066835E+01
1.000000E-08	8.400000E+01	8.250587E+01
1.000000E-08	8.600000E+01	8.430480E+01
1.000000E-08	8.800000E+01	8.606452E+01
1.000000E-08	9.000000E+01	8.770651E+01
1.000000E-08	9.200000E+01	8.936622E+01
1.000000E-08	9.400000E+01	9.074214E+01
1.000000E-08	9.600000E+01	9.186734E+01
1.000000E-08	9.800000E+01	9.266222E+01
1.000000E-08	1.000000E+02	9.291614E+01

1.500000E-08	2.000000E+00	1.443792E+00
1.500000E-08	4.000000E+00	3.433542E+00
1.500000E-08	6.000000E+00	5.434077E+00
1.500000E-08	8.000000E+00	7.394646E+00
1.500000E-08	1.000000E+01	9.395846E+00
1.500000E-08	1.200000E+01	1.138533E+01
1.500000E-08	1.400000E+01	1.334950E+01
1.500000E-08	1.600000E+01	1.534600E+01
1.500000E-08	1.800000E+01	1.729973E+01
1.500000E-08	2.000000E+01	1.929018E+01
1.500000E-08	2.200000E+01	2.128396E+01
1.500000E-08	2.400000E+01	2.325977E+01
1.500000E-08	2.600000E+01	2.521445E+01
1.500000E-08	2.800000E+01	2.722905E+01
1.500000E-08	3.000000E+01	2.921268E+01
1.500000E-08	3.200000E+01	3.117723E+01
1.500000E-08	3.400000E+01	3.314621E+01
1.500000E-08	3.600000E+01	3.512515E+01
1.500000E-08	3.800000E+01	3.710148E+01
1.500000E-08	4.000000E+01	3.908093E+01
1.500000E-08	4.200000E+01	4.103236E+01
1.500000E-08	4.400000E+01	4.298614E+01
1.500000E-08	4.600000E+01	4.495426E+01
1.500000E-08	4.800000E+01	4.694076E+01
1.500000E-08	5.000000E+01	4.888904E+01
1.500000E-08	5.200000E+01	5.084937E+01
1.500000E-08	5.400000E+01	5.279689E+01
1.500000E-08	5.600000E+01	5.473253E+01
1.500000E-08	5.800000E+01	5.669602E+01
1.500000E-08	6.000000E+01	5.860337E+01
1.500000E-08	6.200000E+01	6.055702E+01
1.500000E-08	6.400000E+01	6.246796E+01
1.500000E-08	6.600000E+01	6.440793E+01
1.500000E-08	6.800000E+01	6.628490E+01
1.500000E-08	7.000000E+01	6.818850E+01
1.500000E-08	7.200000E+01	7.005628E+01
1.500000E-08	7.400000E+01	7.190992E+01
1.500000E-08	7.600000E+01	7.376541E+01
1.500000E-08	7.800000E+01	7.558346E+01
1.500000E-08	8.000000E+01	7.734341E+01
1.500000E-08	8.200000E+01	7.912281E+01
1.500000E-08	8.400000E+01	8.078863E+01
1.500000E-08	8.600000E+01	8.244242E+01
1.500000E-08	8.800000E+01	8.401541E+01
1.500000E-08	9.000000E+01	8.544039E+01
1.500000E-08	9.200000E+01	8.676905E+01
1.500000E-08	9.400000E+01	8.780012E+01
1.500000E-08	9.600000E+01	8.870709E+01
1.500000E-08	9.800000E+01	8.910475E+01
1.500000E-08	1.000000E+02	8.934150E+01

2.000000E-08	2.000000E+00	8.949246E-01
2.000000E-08	4.000000E+00	2.957745E+00
2.000000E-08	6.000000E+00	4.962897E+00
2.000000E-08	8.000000E+00	6.935140E+00
2.000000E-08	1.000000E+01	8.891557E+00
2.000000E-08	1.200000E+01	1.089606E+01
2.000000E-08	1.400000E+01	1.283697E+01
2.000000E-08	1.600000E+01	1.484505E+01
2.000000E-08	1.800000E+01	1.679645E+01
2.000000E-08	2.000000E+01	1.872852E+01
2.000000E-08	2.200000E+01	2.072909E+01
2.000000E-08	2.400000E+01	2.269749E+01
2.000000E-08	2.600000E+01	2.465853E+01
2.000000E-08	2.800000E+01	2.662796E+01
2.000000E-08	3.000000E+01	2.859506E+01
2.000000E-08	3.200000E+01	3.058130E+01
2.000000E-08	3.400000E+01	3.247483E+01
2.000000E-08	3.600000E+01	3.446006E+01
2.000000E-08	3.800000E+01	3.639316E+01
2.000000E-08	4.000000E+01	3.837363E+01
2.000000E-08	4.200000E+01	4.024866E+01
2.000000E-08	4.400000E+01	4.222821E+01
2.000000E-08	4.600000E+01	4.418671E+01
2.000000E-08	4.800000E+01	4.610150E+01
2.000000E-08	5.000000E+01	4.803190E+01
2.000000E-08	5.200000E+01	4.999649E+01
2.000000E-08	5.400000E+01	5.187812E+01
2.000000E-08	5.600000E+01	5.376765E+01
2.000000E-08	5.800000E+01	5.563306E+01
2.000000E-08	6.000000E+01	5.757527E+01
2.000000E-08	6.200000E+01	5.950231E+01
2.000000E-08	6.400000E+01	6.133120E+01
2.000000E-08	6.600000E+01	6.315665E+01
2.000000E-08	6.800000E+01	6.497715E+01
2.000000E-08	7.000000E+01	6.684068E+01
2.000000E-08	7.200000E+01	6.864714E+01
2.000000E-08	7.400000E+01	7.040010E+01
2.000000E-08	7.600000E+01	7.208782E+01
2.000000E-08	7.800000E+01	7.382085E+01
2.000000E-08	8.000000E+01	7.550673E+01
2.000000E-08	8.200000E+01	7.713703E+01
2.000000E-08	8.400000E+01	7.850561E+01
2.000000E-08	8.600000E+01	8.010746E+01
2.000000E-08	8.800000E+01	8.150536E+01
2.000000E-08	9.000000E+01	8.274983E+01
2.000000E-08	9.200000E+01	8.381115E+01
2.000000E-08	9.400000E+01	8.461826E+01
2.000000E-08	9.600000E+01	8.536324E+01
2.000000E-08	9.800000E+01	8.575646E+01
2.000000E-08	1.000000E+02	8.583586E+01

2.500000E-08	2.000000E+00	4.017696E-01
2.500000E-08	4.000000E+00	2.320502E+00
2.500000E-08	6.000000E+00	4.469961E+00
2.500000E-08	8.000000E+00	6.333607E+00
2.500000E-08	1.000000E+01	8.257585E+00
2.500000E-08	1.200000E+01	1.016630E+01
2.500000E-08	1.400000E+01	1.223968E+01
2.500000E-08	1.600000E+01	1.412619E+01
2.500000E-08	1.800000E+01	1.610769E+01
2.500000E-08	2.000000E+01	1.806232E+01
2.500000E-08	2.200000E+01	2.004491E+01
2.500000E-08	2.400000E+01	2.198518E+01
2.500000E-08	2.600000E+01	2.389985E+01
2.500000E-08	2.800000E+01	2.590603E+01
2.500000E-08	3.000000E+01	2.780596E+01
2.500000E-08	3.200000E+01	2.973055E+01
2.500000E-08	3.400000E+01	3.163644E+01
2.500000E-08	3.600000E+01	3.361248E+01
2.500000E-08	3.800000E+01	3.552773E+01
2.500000E-08	4.000000E+01	3.747750E+01
2.500000E-08	4.200000E+01	3.931535E+01
2.500000E-08	4.400000E+01	4.127206E+01
2.500000E-08	4.600000E+01	4.317587E+01
2.500000E-08	4.800000E+01	4.500582E+01
2.500000E-08	5.000000E+01	4.697738E+01
2.500000E-08	5.200000E+01	4.884237E+01
2.500000E-08	5.400000E+01	5.071140E+01
2.500000E-08	5.600000E+01	5.261714E+01
2.500000E-08	5.800000E+01	5.447932E+01
2.500000E-08	6.000000E+01	5.627312E+01
2.500000E-08	6.200000E+01	5.810155E+01
2.500000E-08	6.400000E+01	5.995830E+01
2.500000E-08	6.600000E+01	6.172678E+01
2.500000E-08	6.800000E+01	6.342996E+01
2.500000E-08	7.000000E+01	6.522852E+01
2.500000E-08	7.200000E+01	6.688194E+01
2.500000E-08	7.400000E+01	6.859826E+01
2.500000E-08	7.600000E+01	7.020583E+01
2.500000E-08	7.800000E+01	7.188635E+01
2.500000E-08	8.000000E+01	7.321747E+01
2.500000E-08	8.200000E+01	7.468597E+01
2.500000E-08	8.400000E+01	7.618914E+01
2.500000E-08	8.600000E+01	7.748716E+01
2.500000E-08	8.800000E+01	7.859453E+01
2.500000E-08	9.000000E+01	7.981273E+01
2.500000E-08	9.200000E+01	8.048564E+01
2.500000E-08	9.400000E+01	8.121512E+01
2.500000E-08	9.600000E+01	8.191622E+01
2.500000E-08	9.800000E+01	8.217133E+01
2.500000E-08	1.000000E+02	8.228249E+01

3.000000E-08	2.000000E+00	-3.091436E-01
3.000000E-08	4.000000E+00	1.737338E+00
3.000000E-08	6.000000E+00	3.700041E+00
3.000000E-08	8.000000E+00	5.541600E+00
3.000000E-08	1.000000E+01	7.517063E+00
3.000000E-08	1.200000E+01	9.553131E+00
3.000000E-08	1.400000E+01	1.143650E+01
3.000000E-08	1.600000E+01	1.342485E+01
3.000000E-08	1.800000E+01	1.521893E+01
3.000000E-08	2.000000E+01	1.725205E+01
3.000000E-08	2.200000E+01	1.916514E+01
3.000000E-08	2.400000E+01	2.105141E+01
3.000000E-08	2.600000E+01	2.298543E+01
3.000000E-08	2.800000E+01	2.498872E+01
3.000000E-08	3.000000E+01	2.678799E+01
3.000000E-08	3.200000E+01	2.877670E+01
3.000000E-08	3.400000E+01	3.070563E+01
3.000000E-08	3.600000E+01	3.257302E+01
3.000000E-08	3.800000E+01	3.449531E+01
3.000000E-08	4.000000E+01	3.633465E+01
3.000000E-08	4.200000E+01	3.820377E+01
3.000000E-08	4.400000E+01	4.013817E+01
3.000000E-08	4.600000E+01	4.197943E+01
3.000000E-08	4.800000E+01	4.379948E+01
3.000000E-08	5.000000E+01	4.567629E+01
3.000000E-08	5.200000E+01	4.752608E+01
3.000000E-08	5.400000E+01	4.936671E+01
3.000000E-08	5.600000E+01	5.114659E+01
3.000000E-08	5.800000E+01	5.292771E+01
3.000000E-08	6.000000E+01	5.477473E+01
3.000000E-08	6.200000E+01	5.645819E+01
3.000000E-08	6.400000E+01	5.821008E+01
3.000000E-08	6.600000E+01	5.996652E+01
3.000000E-08	6.800000E+01	6.154939E+01
3.000000E-08	7.000000E+01	6.314090E+01
3.000000E-08	7.200000E+01	6.487824E+01
3.000000E-08	7.400000E+01	6.641293E+01
3.000000E-08	7.600000E+01	6.797206E+01
3.000000E-08	7.800000E+01	6.944230E+01
3.000000E-08	8.000000E+01	7.080812E+01
3.000000E-08	8.200000E+01	7.216604E+01
3.000000E-08	8.400000E+01	7.333236E+01
3.000000E-08	8.600000E+01	7.469499E+01
3.000000E-08	8.800000E+01	7.566306E+01
3.000000E-08	9.000000E+01	7.654750E+01
3.000000E-08	9.200000E+01	7.749417E+01
3.000000E-08	9.400000E+01	7.806891E+01
3.000000E-08	9.600000E+01	7.834843E+01
3.000000E-08	9.800000E+01	7.866144E+01
3.000000E-08	1.000000E+02	7.876150E+01

3.500000E-08	2.000000E+00	-1.347041E+00
3.500000E-08	4.000000E+00	9.563171E-01
3.500000E-08	6.000000E+00	2.658971E+00
3.500000E-08	8.000000E+00	4.790772E+00
3.500000E-08	1.000000E+01	6.767076E+00
3.500000E-08	1.200000E+01	8.579827E+00
3.500000E-08	1.400000E+01	1.049638E+01
3.500000E-08	1.600000E+01	1.238063E+01
3.500000E-08	1.800000E+01	1.433937E+01
3.500000E-08	2.000000E+01	1.619753E+01
3.500000E-08	2.200000E+01	1.821720E+01
3.500000E-08	2.400000E+01	2.009956E+01
3.500000E-08	2.600000E+01	2.205221E+01
3.500000E-08	2.800000E+01	2.380327E+01
3.500000E-08	3.000000E+01	2.583576E+01
3.500000E-08	3.200000E+01	2.765209E+01
3.500000E-08	3.400000E+01	2.951460E+01
3.500000E-08	3.600000E+01	3.138956E+01
3.500000E-08	3.800000E+01	3.321577E+01
3.500000E-08	4.000000E+01	3.506497E+01
3.500000E-08	4.200000E+01	3.692684E+01
3.500000E-08	4.400000E+01	3.888536E+01
3.500000E-08	4.600000E+01	4.064518E+01
3.500000E-08	4.800000E+01	4.231023E+01
3.500000E-08	5.000000E+01	4.424508E+01
3.500000E-08	5.200000E+01	4.598714E+01
3.500000E-08	5.400000E+01	4.785371E+01
3.500000E-08	5.600000E+01	4.944346E+01
3.500000E-08	5.800000E+01	5.128194E+01
3.500000E-08	6.000000E+01	5.297679E+01
3.500000E-08	6.200000E+01	5.459713E+01
3.500000E-08	6.400000E+01	5.623181E+01
3.500000E-08	6.600000E+01	5.806499E+01
3.500000E-08	6.800000E+01	5.954776E+01
3.500000E-08	7.000000E+01	6.105668E+01
3.500000E-08	7.200000E+01	6.249533E+01
3.500000E-08	7.400000E+01	6.416592E+01
3.500000E-08	7.600000E+01	6.566684E+01
3.500000E-08	7.800000E+01	6.665720E+01
3.500000E-08	8.000000E+01	6.826285E+01
3.500000E-08	8.200000E+01	6.935361E+01
3.500000E-08	8.400000E+01	7.053829E+01
3.500000E-08	8.600000E+01	7.156252E+01
3.500000E-08	8.800000E+01	7.262202E+01
3.500000E-08	9.000000E+01	7.322811E+01
3.500000E-08	9.200000E+01	7.405572E+01
3.500000E-08	9.400000E+01	7.472943E+01
3.500000E-08	9.600000E+01	7.482824E+01
3.500000E-08	9.800000E+01	7.517631E+01
3.500000E-08	1.000000E+02	7.522428E+01

4.000000E-08	2.000000E+00	-1.930934E+00
4.000000E-08	4.000000E+00	2.203049E-02
4.000000E-08	6.000000E+00	2.045842E+00
4.000000E-08	8.000000E+00	3.723611E+00
4.000000E-08	1.000000E+01	5.846797E+00
4.000000E-08	1.200000E+01	7.543741E+00
4.000000E-08	1.400000E+01	9.418132E+00
4.000000E-08	1.600000E+01	1.144197E+01
4.000000E-08	1.800000E+01	1.341341E+01
4.000000E-08	2.000000E+01	1.512237E+01
4.000000E-08	2.200000E+01	1.696764E+01
4.000000E-08	2.400000E+01	1.900409E+01
4.000000E-08	2.600000E+01	2.080118E+01
4.000000E-08	2.800000E+01	2.272442E+01
4.000000E-08	3.000000E+01	2.452259E+01
4.000000E-08	3.200000E+01	2.637869E+01
4.000000E-08	3.400000E+01	2.823596E+01
4.000000E-08	3.600000E+01	2.998140E+01
4.000000E-08	3.800000E+01	3.177854E+01
4.000000E-08	4.000000E+01	3.357132E+01
4.000000E-08	4.200000E+01	3.551594E+01
4.000000E-08	4.400000E+01	3.740909E+01
4.000000E-08	4.600000E+01	3.886292E+01
4.000000E-08	4.800000E+01	4.069319E+01
4.000000E-08	5.000000E+01	4.252697E+01
4.000000E-08	5.200000E+01	4.432177E+01
4.000000E-08	5.400000E+01	4.611917E+01
4.000000E-08	5.600000E+01	4.761640E+01
4.000000E-08	5.800000E+01	4.925639E+01
4.000000E-08	6.000000E+01	5.109068E+01
4.000000E-08	6.200000E+01	5.266176E+01
4.000000E-08	6.400000E+01	5.433004E+01
4.000000E-08	6.600000E+01	5.583066E+01
4.000000E-08	6.800000E+01	5.714128E+01
4.000000E-08	7.000000E+01	5.884831E+01
4.000000E-08	7.200000E+01	6.026146E+01
4.000000E-08	7.400000E+01	6.153849E+01
4.000000E-08	7.600000E+01	6.267188E+01
4.000000E-08	7.800000E+01	6.428256E+01
4.000000E-08	8.000000E+01	6.513790E+01
4.000000E-08	8.200000E+01	6.633687E+01
4.000000E-08	8.400000E+01	6.737039E+01
4.000000E-08	8.600000E+01	6.849710E+01
4.000000E-08	8.800000E+01	6.942398E+01
4.000000E-08	9.000000E+01	6.998920E+01
4.000000E-08	9.200000E+01	7.053956E+01
4.000000E-08	9.400000E+01	7.109551E+01
4.000000E-08	9.600000E+01	7.138047E+01
4.000000E-08	9.800000E+01	7.176200E+01
4.000000E-08	1.000000E+02	7.169212E+01

4.500000E-08	2.000000E+00	-2.727926E+00
4.500000E-08	4.000000E+00	-9.260853E-01
4.500000E-08	6.000000E+00	8.172041E-01
4.500000E-08	8.000000E+00	2.515117E+00
4.500000E-08	1.000000E+01	4.355503E+00
4.500000E-08	1.200000E+01	6.432938E+00
4.500000E-08	1.400000E+01	8.279665E+00
4.500000E-08	1.600000E+01	1.030149E+01
4.500000E-08	1.800000E+01	1.205048E+01
4.500000E-08	2.000000E+01	1.389070E+01
4.500000E-08	2.200000E+01	1.573189E+01
4.500000E-08	2.400000E+01	1.747092E+01
4.500000E-08	2.600000E+01	1.933055E+01
4.500000E-08	2.800000E+01	2.111864E+01
4.500000E-08	3.000000E+01	2.306341E+01
4.500000E-08	3.200000E+01	2.492555E+01
4.500000E-08	3.400000E+01	2.669896E+01
4.500000E-08	3.600000E+01	2.852265E+01
4.500000E-08	3.800000E+01	3.032539E+01
4.500000E-08	4.000000E+01	3.213593E+01
4.500000E-08	4.200000E+01	3.383846E+01
4.500000E-08	4.400000E+01	3.568886E+01
4.500000E-08	4.600000E+01	3.727740E+01
4.500000E-08	4.800000E+01	3.875393E+01
4.500000E-08	5.000000E+01	4.073533E+01
4.500000E-08	5.200000E+01	4.261467E+01
4.500000E-08	5.400000E+01	4.414306E+01
4.500000E-08	5.600000E+01	4.559077E+01
4.500000E-08	5.800000E+01	4.726458E+01
4.500000E-08	6.000000E+01	4.891336E+01
4.500000E-08	6.200000E+01	5.030867E+01
4.500000E-08	6.400000E+01	5.196406E+01
4.500000E-08	6.600000E+01	5.355066E+01
4.500000E-08	6.800000E+01	5.507946E+01
4.500000E-08	7.000000E+01	5.607822E+01
4.500000E-08	7.200000E+01	5.764891E+01
4.500000E-08	7.400000E+01	5.875993E+01
4.500000E-08	7.600000E+01	5.999360E+01
4.500000E-08	7.800000E+01	6.125738E+01
4.500000E-08	8.000000E+01	6.209428E+01
4.500000E-08	8.200000E+01	6.336908E+01
4.500000E-08	8.400000E+01	6.436045E+01
4.500000E-08	8.600000E+01	6.545234E+01
4.500000E-08	8.800000E+01	6.595739E+01
4.500000E-08	9.000000E+01	6.669290E+01
4.500000E-08	9.200000E+01	6.719605E+01
4.500000E-08	9.400000E+01	6.760028E+01
4.500000E-08	9.600000E+01	6.801757E+01
4.500000E-08	9.800000E+01	6.803813E+01
4.500000E-08	1.000000E+02	6.803212E+01

5.000000E-08	2.000000E+00	-4.029511E+00
5.000000E-08	4.000000E+00	-2.639766E+00
5.000000E-08	6.000000E+00	-7.940589E-01
5.000000E-08	8.000000E+00	1.642883E+00
5.000000E-08	1.000000E+01	3.232332E+00
5.000000E-08	1.200000E+01	5.121662E+00
5.000000E-08	1.400000E+01	6.873655E+00
5.000000E-08	1.600000E+01	8.810840E+00
5.000000E-08	1.800000E+01	1.089226E+01
5.000000E-08	2.000000E+01	1.257883E+01
5.000000E-08	2.200000E+01	1.441935E+01
5.000000E-08	2.400000E+01	1.625524E+01
5.000000E-08	2.600000E+01	1.811007E+01
5.000000E-08	2.800000E+01	1.980696E+01
5.000000E-08	3.000000E+01	2.152084E+01
5.000000E-08	3.200000E+01	2.336656E+01
5.000000E-08	3.400000E+01	2.535261E+01
5.000000E-08	3.600000E+01	2.694964E+01
5.000000E-08	3.800000E+01	2.855156E+01
5.000000E-08	4.000000E+01	3.041837E+01
5.000000E-08	4.200000E+01	3.211479E+01
5.000000E-08	4.400000E+01	3.382436E+01
5.000000E-08	4.600000E+01	3.518120E+01
5.000000E-08	4.800000E+01	3.730492E+01
5.000000E-08	5.000000E+01	3.884856E+01
5.000000E-08	5.200000E+01	4.038192E+01
5.000000E-08	5.400000E+01	4.190653E+01
5.000000E-08	5.600000E+01	4.346858E+01
5.000000E-08	5.800000E+01	4.485609E+01
5.000000E-08	6.000000E+01	4.659895E+01
5.000000E-08	6.200000E+01	4.802248E+01
5.000000E-08	6.400000E+01	4.948970E+01
5.000000E-08	6.600000E+01	5.089937E+01
5.000000E-08	6.800000E+01	5.220902E+01
5.000000E-08	7.000000E+01	5.375305E+01
5.000000E-08	7.200000E+01	5.494781E+01
5.000000E-08	7.400000E+01	5.596226E+01
5.000000E-08	7.600000E+01	5.735005E+01
5.000000E-08	7.800000E+01	5.854899E+01
5.000000E-08	8.000000E+01	5.942122E+01
5.000000E-08	8.200000E+01	6.030547E+01
5.000000E-08	8.400000E+01	6.097988E+01
5.000000E-08	8.600000E+01	6.187684E+01
5.000000E-08	8.800000E+01	6.261215E+01
5.000000E-08	9.000000E+01	6.297059E+01
5.000000E-08	9.200000E+01	6.360594E+01
5.000000E-08	9.400000E+01	6.389513E+01
5.000000E-08	9.600000E+01	6.422411E+01
5.000000E-08	9.800000E+01	6.471265E+01
5.000000E-08	1.000000E+02	6.450839E+01

5.500000E-08	2.000000E+00	-4.509984E+00
5.500000E-08	4.000000E+00	-3.223994E+00
5.500000E-08	6.000000E+00	-1.416064E+00
5.500000E-08	8.000000E+00	2.945643E-01
5.500000E-08	1.000000E+01	2.169384E+00
5.500000E-08	1.200000E+01	3.767874E+00
5.500000E-08	1.400000E+01	5.786579E+00
5.500000E-08	1.600000E+01	7.417186E+00
5.500000E-08	1.800000E+01	9.303690E+00
5.500000E-08	2.000000E+01	1.120211E+01
5.500000E-08	2.200000E+01	1.298999E+01
5.500000E-08	2.400000E+01	1.452806E+01
5.500000E-08	2.600000E+01	1.646757E+01
5.500000E-08	2.800000E+01	1.822410E+01
5.500000E-08	3.000000E+01	1.990198E+01
5.500000E-08	3.200000E+01	2.190443E+01
5.500000E-08	3.400000E+01	2.345429E+01
5.500000E-08	3.600000E+01	2.512403E+01
5.500000E-08	3.800000E+01	2.667405E+01
5.500000E-08	4.000000E+01	2.843072E+01
5.500000E-08	4.200000E+01	3.043005E+01
5.500000E-08	4.400000E+01	3.185094E+01
5.500000E-08	4.600000E+01	3.356832E+01
5.500000E-08	4.800000E+01	3.528975E+01
5.500000E-08	5.000000E+01	3.681702E+01
5.500000E-08	5.200000E+01	3.826003E+01
5.500000E-08	5.400000E+01	3.960496E+01
5.500000E-08	5.600000E+01	4.135794E+01
5.500000E-08	5.800000E+01	4.262945E+01
5.500000E-08	6.000000E+01	4.432145E+01
5.500000E-08	6.200000E+01	4.568115E+01
5.500000E-08	6.400000E+01	4.711095E+01
5.500000E-08	6.600000E+01	4.840817E+01
5.500000E-08	6.800000E+01	4.949808E+01
5.500000E-08	7.000000E+01	5.084845E+01
5.500000E-08	7.200000E+01	5.212299E+01
5.500000E-08	7.400000E+01	5.304574E+01
5.500000E-08	7.600000E+01	5.427220E+01
5.500000E-08	7.800000E+01	5.535089E+01
5.500000E-08	8.000000E+01	5.592725E+01
5.500000E-08	8.200000E+01	5.691930E+01
5.500000E-08	8.400000E+01	5.795086E+01
5.500000E-08	8.600000E+01	5.835010E+01
5.500000E-08	8.800000E+01	5.925010E+01
5.500000E-08	9.000000E+01	5.931623E+01
5.500000E-08	9.200000E+01	5.999437E+01
5.500000E-08	9.400000E+01	6.062972E+01
5.500000E-08	9.600000E+01	6.111236E+01
5.500000E-08	9.800000E+01	6.079978E+01
5.500000E-08	1.000000E+02	6.076943E+01

6.000000E-08	2.000000E+00	-6.953514E+00
6.000000E-08	4.000000E+00	-4.746343E+00
6.000000E-08	6.000000E+00	-3.372748E+00
6.000000E-08	8.000000E+00	-1.343716E+00
6.000000E-08	1.000000E+01	2.571616E-01
6.000000E-08	1.200000E+01	2.569126E+00
6.000000E-08	1.400000E+01	4.339572E+00
6.000000E-08	1.600000E+01	6.032649E+00
6.000000E-08	1.800000E+01	7.635417E+00
6.000000E-08	2.000000E+01	9.318520E+00
6.000000E-08	2.200000E+01	1.130507E+01
6.000000E-08	2.400000E+01	1.304818E+01
6.000000E-08	2.600000E+01	1.468041E+01
6.000000E-08	2.800000E+01	1.653856E+01
6.000000E-08	3.000000E+01	1.797271E+01
6.000000E-08	3.200000E+01	1.988345E+01
6.000000E-08	3.400000E+01	2.159414E+01
6.000000E-08	3.600000E+01	2.325606E+01
6.000000E-08	3.800000E+01	2.526197E+01
6.000000E-08	4.000000E+01	2.613517E+01
6.000000E-08	4.200000E+01	2.832401E+01
6.000000E-08	4.400000E+01	2.988373E+01
6.000000E-08	4.600000E+01	3.149677E+01
6.000000E-08	4.800000E+01	3.274723E+01
6.000000E-08	5.000000E+01	3.430027E+01
6.000000E-08	5.200000E+01	3.586648E+01
6.000000E-08	5.400000E+01	3.753129E+01
6.000000E-08	5.600000E+01	3.890117E+01
6.000000E-08	5.800000E+01	4.020911E+01
6.000000E-08	6.000000E+01	4.182591E+01
6.000000E-08	6.200000E+01	4.288685E+01
6.000000E-08	6.400000E+01	4.407540E+01
6.000000E-08	6.600000E+01	4.521323E+01
6.000000E-08	6.800000E+01	4.646499E+01
6.000000E-08	7.000000E+01	4.814145E+01
6.000000E-08	7.200000E+01	4.919243E+01
6.000000E-08	7.400000E+01	5.027911E+01
6.000000E-08	7.600000E+01	5.105143E+01
6.000000E-08	7.800000E+01	5.227326E+01
6.000000E-08	8.000000E+01	5.306813E+01
6.000000E-08	8.200000E+01	5.382714E+01
6.000000E-08	8.400000E+01	5.463290E+01
6.000000E-08	8.600000E+01	5.524839E+01
6.000000E-08	8.800000E+01	5.587407E+01
6.000000E-08	9.000000E+01	5.610355E+01
6.000000E-08	9.200000E+01	5.673292E+01
6.000000E-08	9.400000E+01	5.709943E+01
6.000000E-08	9.600000E+01	5.732532E+01
6.000000E-08	9.800000E+01	5.732939E+01
6.000000E-08	1.000000E+02	5.728849E+01

6.500000E-08	2.000000E+00	-7.135163E+00
6.500000E-08	4.000000E+00	-6.995567E+00
6.500000E-08	6.000000E+00	-4.129672E+00
6.500000E-08	8.000000E+00	-2.052045E+00
6.500000E-08	1.000000E+01	-9.468970E-01
6.500000E-08	1.200000E+01	1.053684E+00
6.500000E-08	1.400000E+01	2.473719E+00
6.500000E-08	1.600000E+01	4.002801E+00
6.500000E-08	1.800000E+01	6.331978E+00
6.500000E-08	2.000000E+01	7.615603E+00
6.500000E-08	2.200000E+01	9.526025E+00
6.500000E-08	2.400000E+01	1.151143E+01
6.500000E-08	2.600000E+01	1.322041E+01
6.500000E-08	2.800000E+01	1.448866E+01
6.500000E-08	3.000000E+01	1.621635E+01
6.500000E-08	3.200000E+01	1.792214E+01
6.500000E-08	3.400000E+01	1.938447E+01
6.500000E-08	3.600000E+01	2.126455E+01
6.500000E-08	3.800000E+01	2.293779E+01
6.500000E-08	4.000000E+01	2.429127E+01
6.500000E-08	4.200000E+01	2.570387E+01
6.500000E-08	4.400000E+01	2.794344E+01
6.500000E-08	4.600000E+01	2.928338E+01
6.500000E-08	4.800000E+01	3.054500E+01
6.500000E-08	5.000000E+01	3.217466E+01
6.500000E-08	5.200000E+01	3.347532E+01
6.500000E-08	5.400000E+01	3.478729E+01
6.500000E-08	5.600000E+01	3.637741E+01
6.500000E-08	5.800000E+01	3.760399E+01
6.500000E-08	6.000000E+01	3.919548E+01
6.500000E-08	6.200000E+01	3.992140E+01
6.500000E-08	6.400000E+01	4.188885E+01
6.500000E-08	6.600000E+01	4.284767E+01
6.500000E-08	6.800000E+01	4.408209E+01
6.500000E-08	7.000000E+01	4.510695E+01
6.500000E-08	7.200000E+01	4.608666E+01
6.500000E-08	7.400000E+01	4.700196E+01
6.500000E-08	7.600000E+01	4.796319E+01
6.500000E-08	7.800000E+01	4.910946E+01
6.500000E-08	8.000000E+01	4.996688E+01
6.500000E-08	8.200000E+01	5.060517E+01
6.500000E-08	8.400000E+01	5.123549E+01
6.500000E-08	8.600000E+01	5.218713E+01
6.500000E-08	8.800000E+01	5.256023E+01
6.500000E-08	9.000000E+01	5.252197E+01
6.500000E-08	9.200000E+01	5.334059E+01
6.500000E-08	9.400000E+01	5.338109E+01
6.500000E-08	9.600000E+01	5.377009E+01
6.500000E-08	9.800000E+01	5.383226E+01
6.500000E-08	1.000000E+02	5.368823E+01

7.000000E-08	2.000000E+00	-9.850910E+00
7.000000E-08	4.000000E+00	-7.575241E+00
7.000000E-08	6.000000E+00	-5.771720E+00
7.000000E-08	8.000000E+00	-4.668920E+00
7.000000E-08	1.000000E+01	-2.849061E+00
7.000000E-08	1.200000E+01	-3.659192E-01
7.000000E-08	1.400000E+01	9.469638E-01
7.000000E-08	1.600000E+01	2.643445E+00
7.000000E-08	1.800000E+01	4.327025E+00
7.000000E-08	2.000000E+01	5.992340E+00
7.000000E-08	2.200000E+01	7.778267E+00
7.000000E-08	2.400000E+01	9.712279E+00
7.000000E-08	2.600000E+01	1.152380E+01
7.000000E-08	2.800000E+01	1.273880E+01
7.000000E-08	3.000000E+01	1.411007E+01
7.000000E-08	3.200000E+01	1.582660E+01
7.000000E-08	3.400000E+01	1.753384E+01
7.000000E-08	3.600000E+01	1.925267E+01
7.000000E-08	3.800000E+01	2.056802E+01
7.000000E-08	4.000000E+01	2.234276E+01
7.000000E-08	4.200000E+01	2.370913E+01
7.000000E-08	4.400000E+01	2.517684E+01
7.000000E-08	4.600000E+01	2.692318E+01
7.000000E-08	4.800000E+01	2.839219E+01
7.000000E-08	5.000000E+01	2.989247E+01
7.000000E-08	5.200000E+01	3.111948E+01
7.000000E-08	5.400000E+01	3.257320E+01
7.000000E-08	5.600000E+01	3.356463E+01
7.000000E-08	5.800000E+01	3.484579E+01
7.000000E-08	6.000000E+01	3.673313E+01
7.000000E-08	6.200000E+01	3.744714E+01
7.000000E-08	6.400000E+01	3.870651E+01
7.000000E-08	6.600000E+01	4.008703E+01
7.000000E-08	6.800000E+01	4.116762E+01
7.000000E-08	7.000000E+01	4.223964E+01
7.000000E-08	7.200000E+01	4.272240E+01
7.000000E-08	7.400000E+01	4.416121E+01
7.000000E-08	7.600000E+01	4.474772E+01
7.000000E-08	7.800000E+01	4.575307E+01
7.000000E-08	8.000000E+01	4.637911E+01
7.000000E-08	8.200000E+01	4.712974E+01
7.000000E-08	8.400000E+01	4.753836E+01
7.000000E-08	8.600000E+01	4.811633E+01
7.000000E-08	8.800000E+01	4.883585E+01
7.000000E-08	9.000000E+01	4.913001E+01
7.000000E-08	9.200000E+01	5.009907E+01
7.000000E-08	9.400000E+01	4.980902E+01
7.000000E-08	9.600000E+01	5.027440E+01
7.000000E-08	9.800000E+01	5.002348E+01
7.000000E-08	1.000000E+02	5.018590E+01

7.500000E-08	2.000000E+00	-1.014782E+01
7.500000E-08	4.000000E+00	-9.343632E+00
7.500000E-08	6.000000E+00	-7.866994E+00
7.500000E-08	8.000000E+00	-6.705152E+00
7.500000E-08	1.000000E+01	-4.306272E+00
7.500000E-08	1.200000E+01	-3.153634E+00
7.500000E-08	1.400000E+01	-8.310114E-02
7.500000E-08	1.600000E+01	6.889732E-01
7.500000E-08	1.800000E+01	2.509281E+00
7.500000E-08	2.000000E+01	3.977439E+00
7.500000E-08	2.200000E+01	5.575877E+00
7.500000E-08	2.400000E+01	7.589210E+00
7.500000E-08	2.600000E+01	9.257548E+00
7.500000E-08	2.800000E+01	1.104541E+01
7.500000E-08	3.000000E+01	1.248423E+01
7.500000E-08	3.200000E+01	1.404794E+01
7.500000E-08	3.400000E+01	1.542064E+01
7.500000E-08	3.600000E+01	1.672097E+01
7.500000E-08	3.800000E+01	1.855002E+01
7.500000E-08	4.000000E+01	2.035267E+01
7.500000E-08	4.200000E+01	2.140897E+01
7.500000E-08	4.400000E+01	2.283058E+01
7.500000E-08	4.600000E+01	2.447438E+01
7.500000E-08	4.800000E+01	2.572742E+01
7.500000E-08	5.000000E+01	2.691190E+01
7.500000E-08	5.200000E+01	2.862581E+01
7.500000E-08	5.400000E+01	2.990248E+01
7.500000E-08	5.600000E+01	3.102466E+01
7.500000E-08	5.800000E+01	3.182123E+01
7.500000E-08	6.000000E+01	3.361702E+01
7.500000E-08	6.200000E+01	3.462377E+01
7.500000E-08	6.400000E+01	3.579505E+01
7.500000E-08	6.600000E+01	3.647176E+01
7.500000E-08	6.800000E+01	3.808966E+01
7.500000E-08	7.000000E+01	3.923219E+01
7.500000E-08	7.200000E+01	3.972966E+01
7.500000E-08	7.400000E+01	4.086425E+01
7.500000E-08	7.600000E+01	4.164824E+01
7.500000E-08	7.800000E+01	4.226476E+01
7.500000E-08	8.000000E+01	4.337576E+01
7.500000E-08	8.200000E+01	4.364147E+01
7.500000E-08	8.400000E+01	4.423991E+01
7.500000E-08	8.600000E+01	4.498921E+01
7.500000E-08	8.800000E+01	4.525671E+01
7.500000E-08	9.000000E+01	4.605181E+01
7.500000E-08	9.200000E+01	4.585212E+01
7.500000E-08	9.400000E+01	4.605158E+01
7.500000E-08	9.600000E+01	4.604915E+01
7.500000E-08	9.800000E+01	4.656655E+01
7.500000E-08	1.000000E+02	4.678509E+01

8.000000E-08	2.000000E+00	-1.269862E+01
8.000000E-08	4.000000E+00	-1.083562E+01
8.000000E-08	6.000000E+00	-1.016770E+01
8.000000E-08	8.000000E+00	-8.191046E+00
8.000000E-08	1.000000E+01	-5.942871E+00
8.000000E-08	1.200000E+01	-4.253181E+00
8.000000E-08	1.400000E+01	-2.902076E+00
8.000000E-08	1.600000E+01	-9.372478E-01
8.000000E-08	1.800000E+01	5.198731E-01
8.000000E-08	2.000000E+01	2.149384E+00
8.000000E-08	2.200000E+01	3.998042E+00
8.000000E-08	2.400000E+01	5.220216E+00
8.000000E-08	2.600000E+01	6.810076E+00
8.000000E-08	2.800000E+01	8.523095E+00
8.000000E-08	3.000000E+01	1.036897E+01
8.000000E-08	3.200000E+01	1.114081E+01
8.000000E-08	3.400000E+01	1.280527E+01
8.000000E-08	3.600000E+01	1.450895E+01
8.000000E-08	3.800000E+01	1.644402E+01
8.000000E-08	4.000000E+01	1.775327E+01
8.000000E-08	4.200000E+01	1.890819E+01
8.000000E-08	4.400000E+01	2.052860E+01
8.000000E-08	4.600000E+01	2.156292E+01
8.000000E-08	4.800000E+01	2.300807E+01
8.000000E-08	5.000000E+01	2.453462E+01
8.000000E-08	5.200000E+01	2.575698E+01
8.000000E-08	5.400000E+01	2.708809E+01
8.000000E-08	5.600000E+01	2.840347E+01
8.000000E-08	5.800000E+01	2.947958E+01
8.000000E-08	6.000000E+01	3.078947E+01
8.000000E-08	6.200000E+01	3.157331E+01
8.000000E-08	6.400000E+01	3.256010E+01
8.000000E-08	6.600000E+01	3.388916E+01
8.000000E-08	6.800000E+01	3.462975E+01
8.000000E-08	7.000000E+01	3.555304E+01
8.000000E-08	7.200000E+01	3.648762E+01
8.000000E-08	7.400000E+01	3.736536E+01
8.000000E-08	7.600000E+01	3.856150E+01
8.000000E-08	7.800000E+01	3.851659E+01
8.000000E-08	8.000000E+01	3.995197E+01
8.000000E-08	8.200000E+01	4.117320E+01
8.000000E-08	8.400000E+01	4.121973E+01
8.000000E-08	8.600000E+01	4.113553E+01
8.000000E-08	8.800000E+01	4.208009E+01
8.000000E-08	9.000000E+01	4.221671E+01
8.000000E-08	9.200000E+01	4.274327E+01
8.000000E-08	9.400000E+01	4.253806E+01
8.000000E-08	9.600000E+01	4.266264E+01
8.000000E-08	9.800000E+01	4.343345E+01
8.000000E-08	1.000000E+02	4.248036E+01

8.500000E-08	2.000000E+00	-1.606840E+01
8.500000E-08	4.000000E+00	-1.310306E+01
8.500000E-08	6.000000E+00	-1.145924E+01
8.500000E-08	8.000000E+00	-1.058276E+01
8.500000E-08	1.000000E+01	-7.303751E+00
8.500000E-08	1.200000E+01	-6.422657E+00
8.500000E-08	1.400000E+01	-5.151594E+00
8.500000E-08	1.600000E+01	-3.080348E+00
8.500000E-08	1.800000E+01	-1.626904E+00
8.500000E-08	2.000000E+01	6.092532E-02
8.500000E-08	2.200000E+01	1.451913E+00
8.500000E-08	2.400000E+01	3.361278E+00
8.500000E-08	2.600000E+01	4.899241E+00
8.500000E-08	2.800000E+01	6.697414E+00
8.500000E-08	3.000000E+01	7.577002E+00
8.500000E-08	3.200000E+01	9.173194E+00
8.500000E-08	3.400000E+01	1.035342E+01
8.500000E-08	3.600000E+01	1.215241E+01
8.500000E-08	3.800000E+01	1.376800E+01
8.500000E-08	4.000000E+01	1.455354E+01
8.500000E-08	4.200000E+01	1.621135E+01
8.500000E-08	4.400000E+01	1.744422E+01
8.500000E-08	4.600000E+01	1.882230E+01
8.500000E-08	4.800000E+01	2.086854E+01
8.500000E-08	5.000000E+01	2.200052E+01
8.500000E-08	5.200000E+01	2.344678E+01
8.500000E-08	5.400000E+01	2.411351E+01
8.500000E-08	5.600000E+01	2.480636E+01
8.500000E-08	5.800000E+01	2.625472E+01
8.500000E-08	6.000000E+01	2.774826E+01
8.500000E-08	6.200000E+01	2.836417E+01
8.500000E-08	6.400000E+01	2.985677E+01
8.500000E-08	6.600000E+01	3.118647E+01
8.500000E-08	6.800000E+01	3.170115E+01
8.500000E-08	7.000000E+01	3.296084E+01
8.500000E-08	7.200000E+01	3.329625E+01
8.500000E-08	7.400000E+01	3.370403E+01
8.500000E-08	7.600000E+01	3.491683E+01
8.500000E-08	7.800000E+01	3.606486E+01
8.500000E-08	8.000000E+01	3.644629E+01
8.500000E-08	8.200000E+01	3.618757E+01
8.500000E-08	8.400000E+01	3.711150E+01
8.500000E-08	8.600000E+01	3.788820E+01
8.500000E-08	8.800000E+01	3.850347E+01
8.500000E-08	9.000000E+01	3.863998E+01
8.500000E-08	9.200000E+01	3.866949E+01
8.500000E-08	9.400000E+01	3.904694E+01
8.500000E-08	9.600000E+01	3.928019E+01
8.500000E-08	9.800000E+01	3.899643E+01
8.500000E-08	1.000000E+02	3.994070E+01

9.000000E-08	2.000000E+00	-1.613958E+01
9.000000E-08	4.000000E+00	-1.480047E+01
9.000000E-08	6.000000E+00	-1.358138E+01
9.000000E-08	8.000000E+00	-1.205288E+01
9.000000E-08	1.000000E+01	-1.008165E+01
9.000000E-08	1.200000E+01	-8.855646E+00
9.000000E-08	1.400000E+01	-6.495650E+00
9.000000E-08	1.600000E+01	-5.008401E+00
9.000000E-08	1.800000E+01	-3.256415E+00
9.000000E-08	2.000000E+01	-1.627738E+00
9.000000E-08	2.200000E+01	-7.089694E-01
9.000000E-08	2.400000E+01	8.556507E-01
9.000000E-08	2.600000E+01	2.713233E+00
9.000000E-08	2.800000E+01	3.588485E+00
9.000000E-08	3.000000E+01	5.822667E+00
9.000000E-08	3.200000E+01	7.018949E+00
9.000000E-08	3.400000E+01	8.171271E+00
9.000000E-08	3.600000E+01	9.610377E+00
9.000000E-08	3.800000E+01	1.087888E+01
9.000000E-08	4.000000E+01	1.318925E+01
9.000000E-08	4.200000E+01	1.379542E+01
9.000000E-08	4.400000E+01	1.480986E+01
9.000000E-08	4.600000E+01	1.657759E+01
9.000000E-08	4.800000E+01	1.772314E+01
9.000000E-08	5.000000E+01	1.893132E+01
9.000000E-08	5.200000E+01	2.032648E+01
9.000000E-08	5.400000E+01	2.133562E+01
9.000000E-08	5.600000E+01	2.316070E+01
9.000000E-08	5.800000E+01	2.398964E+01
9.000000E-08	6.000000E+01	2.428217E+01
9.000000E-08	6.200000E+01	2.635049E+01
9.000000E-08	6.400000E+01	2.705376E+01
9.000000E-08	6.600000E+01	2.765687E+01
9.000000E-08	6.800000E+01	2.822138E+01
9.000000E-08	7.000000E+01	2.903827E+01
9.000000E-08	7.200000E+01	2.981712E+01
9.000000E-08	7.400000E+01	3.081160E+01
9.000000E-08	7.600000E+01	3.133104E+01
9.000000E-08	7.800000E+01	3.302027E+01
9.000000E-08	8.000000E+01	3.312649E+01
9.000000E-08	8.200000E+01	3.372912E+01
9.000000E-08	8.400000E+01	3.401764E+01
9.000000E-08	8.600000E+01	3.430377E+01
9.000000E-08	8.800000E+01	3.444157E+01
9.000000E-08	9.000000E+01	3.549728E+01
9.000000E-08	9.200000E+01	3.536986E+01
9.000000E-08	9.400000E+01	3.563313E+01
9.000000E-08	9.600000E+01	3.571709E+01
9.000000E-08	9.800000E+01	3.546166E+01
9.000000E-08	1.000000E+02	3.574086E+01

9.500000E-08	2.000000E+00	-1.861232E+01
9.500000E-08	4.000000E+00	-1.716683E+01
9.500000E-08	6.000000E+00	-1.458346E+01
9.500000E-08	8.000000E+00	-1.449227E+01
9.500000E-08	1.000000E+01	-1.068644E+01
9.500000E-08	1.200000E+01	-1.022153E+01
9.500000E-08	1.400000E+01	-8.404311E+00
9.500000E-08	1.600000E+01	-7.105891E+00
9.500000E-08	1.800000E+01	-4.832807E+00
9.500000E-08	2.000000E+01	-3.320095E+00
9.500000E-08	2.200000E+01	-2.512949E+00
9.500000E-08	2.400000E+01	-5.633039E-01
9.500000E-08	2.600000E+01	1.778187E-01
9.500000E-08	2.800000E+01	2.140883E+00
9.500000E-08	3.000000E+01	3.376027E+00
9.500000E-08	3.200000E+01	4.261170E+00
9.500000E-08	3.400000E+01	5.963899E+00
9.500000E-08	3.600000E+01	7.216259E+00
9.500000E-08	3.800000E+01	8.621877E+00
9.500000E-08	4.000000E+01	9.806346E+00
9.500000E-08	4.200000E+01	1.108577E+01
9.500000E-08	4.400000E+01	1.285113E+01
9.500000E-08	4.600000E+01	1.388400E+01
9.500000E-08	4.800000E+01	1.523878E+01
9.500000E-08	5.000000E+01	1.672228E+01
9.500000E-08	5.200000E+01	1.781981E+01
9.500000E-08	5.400000E+01	1.879433E+01
9.500000E-08	5.600000E+01	1.993927E+01
9.500000E-08	5.800000E+01	2.164199E+01
9.500000E-08	6.000000E+01	2.151163E+01
9.500000E-08	6.200000E+01	2.246305E+01
9.500000E-08	6.400000E+01	2.345623E+01
9.500000E-08	6.600000E+01	2.427396E+01
9.500000E-08	6.800000E+01	2.547799E+01
9.500000E-08	7.000000E+01	2.569097E+01
9.500000E-08	7.200000E+01	2.671574E+01
9.500000E-08	7.400000E+01	2.731563E+01
9.500000E-08	7.600000E+01	2.815974E+01
9.500000E-08	7.800000E+01	2.885095E+01
9.500000E-08	8.000000E+01	2.913589E+01
9.500000E-08	8.200000E+01	3.019747E+01
9.500000E-08	8.400000E+01	3.021004E+01
9.500000E-08	8.600000E+01	3.104907E+01
9.500000E-08	8.800000E+01	3.138825E+01
9.500000E-08	9.000000E+01	3.141576E+01
9.500000E-08	9.200000E+01	3.173590E+01
9.500000E-08	9.400000E+01	3.197435E+01
9.500000E-08	9.600000E+01	3.192486E+01
9.500000E-08	9.800000E+01	3.194704E+01
9.500000E-08	1.000000E+02	3.202613E+01

1.000000E-07	2.000000E+00	-2.147255E+01
1.000000E-07	4.000000E+00	-1.869256E+01
1.000000E-07	6.000000E+00	-1.692192E+01
1.000000E-07	8.000000E+00	-1.529507E+01
1.000000E-07	1.000000E+01	-1.359478E+01
1.000000E-07	1.200000E+01	-1.268702E+01
1.000000E-07	1.400000E+01	-1.126643E+01
1.000000E-07	1.600000E+01	-8.939548E+00
1.000000E-07	1.800000E+01	-8.348885E+00
1.000000E-07	2.000000E+01	-6.302247E+00
1.000000E-07	2.200000E+01	-5.027464E+00
1.000000E-07	2.400000E+01	-3.535639E+00
1.000000E-07	2.600000E+01	-1.847336E+00
1.000000E-07	2.800000E+01	-6.019692E-01
1.000000E-07	3.000000E+01	9.127330E-01
1.000000E-07	3.200000E+01	2.701164E+00
1.000000E-07	3.400000E+01	3.656090E+00
1.000000E-07	3.600000E+01	4.990802E+00
1.000000E-07	3.800000E+01	6.594001E+00
1.000000E-07	4.000000E+01	6.413887E+00
1.000000E-07	4.200000E+01	9.065143E+00
1.000000E-07	4.400000E+01	9.797885E+00
1.000000E-07	4.600000E+01	1.115892E+01
1.000000E-07	4.800000E+01	1.203177E+01
1.000000E-07	5.000000E+01	1.359174E+01
1.000000E-07	5.200000E+01	1.495226E+01
1.000000E-07	5.400000E+01	1.559727E+01
1.000000E-07	5.600000E+01	1.622342E+01
1.000000E-07	5.800000E+01	1.730633E+01
1.000000E-07	6.000000E+01	1.829951E+01
1.000000E-07	6.200000E+01	1.909508E+01
1.000000E-07	6.400000E+01	2.034216E+01
1.000000E-07	6.600000E+01	2.159714E+01
1.000000E-07	6.800000E+01	2.241545E+01
1.000000E-07	7.000000E+01	2.328879E+01
1.000000E-07	7.200000E+01	2.349164E+01
1.000000E-07	7.400000E+01	2.447199E+01
1.000000E-07	7.600000E+01	2.467005E+01
1.000000E-07	7.800000E+01	2.624532E+01
1.000000E-07	8.000000E+01	2.645904E+01
1.000000E-07	8.200000E+01	2.660164E+01
1.000000E-07	8.400000E+01	2.679744E+01
1.000000E-07	8.600000E+01	2.697944E+01
1.000000E-07	8.800000E+01	2.791762E+01
1.000000E-07	9.000000E+01	2.816784E+01
1.000000E-07	9.200000E+01	2.725477E+01
1.000000E-07	9.400000E+01	2.808759E+01
1.000000E-07	9.600000E+01	2.846260E+01
1.000000E-07	9.800000E+01	2.834939E+01
1.000000E-07	1.000000E+02	2.817066E+01

1.050000E-07	2.000000E+00	-2.186758E+01
1.050000E-07	4.000000E+00	-1.957457E+01
1.050000E-07	6.000000E+00	-1.802175E+01
1.050000E-07	8.000000E+00	-1.666607E+01
1.050000E-07	1.000000E+01	-1.541945E+01
1.050000E-07	1.200000E+01	-1.330689E+01
1.050000E-07	1.400000E+01	-1.311809E+01
1.050000E-07	1.600000E+01	-1.117289E+01
1.050000E-07	1.800000E+01	-1.041772E+01
1.050000E-07	2.000000E+01	-8.887156E+00
1.050000E-07	2.200000E+01	-7.012703E+00
1.050000E-07	2.400000E+01	-5.281011E+00
1.050000E-07	2.600000E+01	-4.531010E+00
1.050000E-07	2.800000E+01	-2.611366E+00
1.050000E-07	3.000000E+01	-1.889195E+00
1.050000E-07	3.200000E+01	-2.674147E-01
1.050000E-07	3.400000E+01	6.362528E-01
1.050000E-07	3.600000E+01	1.977575E+00
1.050000E-07	3.800000E+01	4.110489E+00
1.050000E-07	4.000000E+01	4.773353E+00
1.050000E-07	4.200000E+01	6.330672E+00
1.050000E-07	4.400000E+01	7.067580E+00
1.050000E-07	4.600000E+01	8.469364E+00
1.050000E-07	4.800000E+01	9.128378E+00
1.050000E-07	5.000000E+01	1.076588E+01
1.050000E-07	5.200000E+01	1.225183E+01
1.050000E-07	5.400000E+01	1.235644E+01
1.050000E-07	5.600000E+01	1.343807E+01
1.050000E-07	5.800000E+01	1.477466E+01
1.050000E-07	6.000000E+01	1.592763E+01
1.050000E-07	6.200000E+01	1.581262E+01
1.050000E-07	6.400000E+01	1.762621E+01
1.050000E-07	6.600000E+01	1.734963E+01
1.050000E-07	6.800000E+01	1.808836E+01
1.050000E-07	7.000000E+01	1.935837E+01
1.050000E-07	7.200000E+01	2.024493E+01
1.050000E-07	7.400000E+01	2.109083E+01
1.050000E-07	7.600000E+01	2.119546E+01
1.050000E-07	7.800000E+01	2.180788E+01
1.050000E-07	8.000000E+01	2.287948E+01
1.050000E-07	8.200000E+01	2.338182E+01
1.050000E-07	8.400000E+01	2.326141E+01
1.050000E-07	8.600000E+01	2.411626E+01
1.050000E-07	8.800000E+01	2.385110E+01
1.050000E-07	9.000000E+01	2.511759E+01
1.050000E-07	9.200000E+01	2.443608E+01
1.050000E-07	9.400000E+01	2.480159E+01
1.050000E-07	9.600000E+01	2.561093E+01
1.050000E-07	9.800000E+01	2.454492E+01
1.050000E-07	1.000000E+02	2.504820E+01

1.100000E-07	2.000000E+00	-2.438824E+01
1.100000E-07	4.000000E+00	-2.373796E+01
1.100000E-07	6.000000E+00	-2.115198E+01
1.100000E-07	8.000000E+00	-1.924023E+01
1.100000E-07	1.000000E+01	-1.721292E+01
1.100000E-07	1.200000E+01	-1.589638E+01
1.100000E-07	1.400000E+01	-1.499065E+01
1.100000E-07	1.600000E+01	-1.335728E+01
1.100000E-07	1.800000E+01	-1.258577E+01
1.100000E-07	2.000000E+01	-1.087422E+01
1.100000E-07	2.200000E+01	-9.947003E+00
1.100000E-07	2.400000E+01	-7.894245E+00
1.100000E-07	2.600000E+01	-7.348457E+00
1.100000E-07	2.800000E+01	-5.473560E+00
1.100000E-07	3.000000E+01	-3.903995E+00
1.100000E-07	3.200000E+01	-3.324942E+00
1.100000E-07	3.400000E+01	-1.251075E+00
1.100000E-07	3.600000E+01	-5.831208E-01
1.100000E-07	3.800000E+01	1.303140E+00
1.100000E-07	4.000000E+01	1.746243E+00
1.100000E-07	4.200000E+01	3.009289E+00
1.100000E-07	4.400000E+01	4.373315E+00
1.100000E-07	4.600000E+01	5.629413E+00
1.100000E-07	4.800000E+01	6.926008E+00
1.100000E-07	5.000000E+01	7.516126E+00
1.100000E-07	5.200000E+01	8.481438E+00
1.100000E-07	5.400000E+01	8.997541E+00
1.100000E-07	5.600000E+01	1.052972E+01
1.100000E-07	5.800000E+01	1.088198E+01
1.100000E-07	6.000000E+01	1.262554E+01
1.100000E-07	6.200000E+01	1.348637E+01
1.100000E-07	6.400000E+01	1.360134E+01
1.100000E-07	6.600000E+01	1.504724E+01
1.100000E-07	6.800000E+01	1.574687E+01
1.100000E-07	7.000000E+01	1.671184E+01
1.100000E-07	7.200000E+01	1.711202E+01
1.100000E-07	7.400000E+01	1.794442E+01
1.100000E-07	7.600000E+01	1.831194E+01
1.100000E-07	7.800000E+01	1.859843E+01
1.100000E-07	8.000000E+01	1.934922E+01
1.100000E-07	8.200000E+01	2.080240E+01
1.100000E-07	8.400000E+01	2.048179E+01
1.100000E-07	8.600000E+01	2.020295E+01
1.100000E-07	8.800000E+01	2.090377E+01
1.100000E-07	9.000000E+01	2.030978E+01
1.100000E-07	9.200000E+01	2.141787E+01
1.100000E-07	9.400000E+01	2.047065E+01
1.100000E-07	9.600000E+01	2.122138E+01
1.100000E-07	9.800000E+01	2.097626E+01
1.100000E-07	1.000000E+02	2.107252E+01

1.150000E-07	2.000000E+00	-2.614383E+01
1.150000E-07	4.000000E+00	-2.511410E+01
1.150000E-07	6.000000E+00	-2.292401E+01
1.150000E-07	8.000000E+00	-2.244711E+01
1.150000E-07	1.000000E+01	-1.974975E+01
1.150000E-07	1.200000E+01	-1.866898E+01
1.150000E-07	1.400000E+01	-1.820758E+01
1.150000E-07	1.600000E+01	-1.636214E+01
1.150000E-07	1.800000E+01	-1.435654E+01
1.150000E-07	2.000000E+01	-1.420005E+01
1.150000E-07	2.200000E+01	-1.240312E+01
1.150000E-07	2.400000E+01	-1.058894E+01
1.150000E-07	2.600000E+01	-9.301266E+00
1.150000E-07	2.800000E+01	-8.109497E+00
1.150000E-07	3.000000E+01	-6.102949E+00
1.150000E-07	3.200000E+01	-5.769037E+00
1.150000E-07	3.400000E+01	-3.282319E+00
1.150000E-07	3.600000E+01	-2.700556E+00
1.150000E-07	3.800000E+01	-1.761026E+00
1.150000E-07	4.000000E+01	-1.208161E-01
1.150000E-07	4.200000E+01	9.158535E-01
1.150000E-07	4.400000E+01	1.513347E+00
1.150000E-07	4.600000E+01	2.956335E+00
1.150000E-07	4.800000E+01	3.785075E+00
1.150000E-07	5.000000E+01	4.445892E+00
1.150000E-07	5.200000E+01	5.008685E+00
1.150000E-07	5.400000E+01	5.851174E+00
1.150000E-07	5.600000E+01	7.313645E+00
1.150000E-07	5.800000E+01	8.229650E+00
1.150000E-07	6.000000E+01	9.299240E+00
1.150000E-07	6.200000E+01	1.045352E+01
1.150000E-07	6.400000E+01	1.120235E+01
1.150000E-07	6.600000E+01	1.081130E+01
1.150000E-07	6.800000E+01	1.183428E+01
1.150000E-07	7.000000E+01	1.239116E+01
1.150000E-07	7.200000E+01	1.354719E+01
1.150000E-07	7.400000E+01	1.387203E+01
1.150000E-07	7.600000E+01	1.449014E+01
1.150000E-07	7.800000E+01	1.515554E+01
1.150000E-07	8.000000E+01	1.518766E+01
1.150000E-07	8.200000E+01	1.601927E+01
1.150000E-07	8.400000E+01	1.682409E+01
1.150000E-07	8.600000E+01	1.624753E+01
1.150000E-07	8.800000E+01	1.713006E+01
1.150000E-07	9.000000E+01	1.742840E+01
1.150000E-07	9.200000E+01	1.705045E+01
1.150000E-07	9.400000E+01	1.770990E+01
1.150000E-07	9.600000E+01	1.723826E+01
1.150000E-07	9.800000E+01	1.755466E+01
1.150000E-07	1.000000E+02	1.758236E+01

1.200000E-07	2.000000E+00	-2.609611E+01
1.200000E-07	4.000000E+00	-2.728210E+01
1.200000E-07	6.000000E+00	-2.570433E+01
1.200000E-07	8.000000E+00	-2.477655E+01
1.200000E-07	1.000000E+01	-2.225352E+01
1.200000E-07	1.200000E+01	-2.123541E+01
1.200000E-07	1.400000E+01	-1.969763E+01
1.200000E-07	1.600000E+01	-1.813692E+01
1.200000E-07	1.800000E+01	-1.652697E+01
1.200000E-07	2.000000E+01	-1.535881E+01
1.200000E-07	2.200000E+01	-1.466001E+01
1.200000E-07	2.400000E+01	-1.253738E+01
1.200000E-07	2.600000E+01	-1.143885E+01
1.200000E-07	2.800000E+01	-1.039335E+01
1.200000E-07	3.000000E+01	-9.941770E+00
1.200000E-07	3.200000E+01	-7.711790E+00
1.200000E-07	3.400000E+01	-7.382057E+00
1.200000E-07	3.600000E+01	-5.076000E+00
1.200000E-07	3.800000E+01	-5.369890E+00
1.200000E-07	4.000000E+01	-4.085237E+00
1.200000E-07	4.200000E+01	-1.920692E+00
1.200000E-07	4.400000E+01	-1.024717E+00
1.200000E-07	4.600000E+01	-5.228730E-01
1.200000E-07	4.800000E+01	1.463974E+00
1.200000E-07	5.000000E+01	1.562473E+00
1.200000E-07	5.200000E+01	2.577304E+00
1.200000E-07	5.400000E+01	3.839821E+00
1.200000E-07	5.600000E+01	4.572059E+00
1.200000E-07	5.800000E+01	5.415645E+00
1.200000E-07	6.000000E+01	6.153818E+00
1.200000E-07	6.200000E+01	7.229448E+00
1.200000E-07	6.400000E+01	7.770062E+00
1.200000E-07	6.600000E+01	7.830325E+00
1.200000E-07	6.800000E+01	8.738377E+00
1.200000E-07	7.000000E+01	1.016846E+01
1.200000E-07	7.200000E+01	1.066869E+01
1.200000E-07	7.400000E+01	1.139346E+01
1.200000E-07	7.600000E+01	1.127404E+01
1.200000E-07	7.800000E+01	1.198492E+01
1.200000E-07	8.000000E+01	1.152973E+01
1.200000E-07	8.200000E+01	1.326764E+01
1.200000E-07	8.400000E+01	1.262695E+01
1.200000E-07	8.600000E+01	1.268675E+01
1.200000E-07	8.800000E+01	1.285275E+01
1.200000E-07	9.000000E+01	1.404464E+01
1.200000E-07	9.200000E+01	1.394714E+01
1.200000E-07	9.400000E+01	1.407147E+01
1.200000E-07	9.600000E+01	1.433509E+01
1.200000E-07	9.800000E+01	1.471249E+01
1.200000E-07	1.000000E+02	1.392444E+01

1.250000E-07	2.000000E+00	-3.044612E+01
1.250000E-07	4.000000E+00	-2.963210E+01
1.250000E-07	6.000000E+00	-2.809998E+01
1.250000E-07	8.000000E+00	-2.650211E+01
1.250000E-07	1.000000E+01	-2.593611E+01
1.250000E-07	1.200000E+01	-2.321042E+01
1.250000E-07	1.400000E+01	-2.411619E+01
1.250000E-07	1.600000E+01	-2.096807E+01
1.250000E-07	1.800000E+01	-2.010017E+01
1.250000E-07	2.000000E+01	-1.916847E+01
1.250000E-07	2.200000E+01	-1.662775E+01
1.250000E-07	2.400000E+01	-1.658747E+01
1.250000E-07	2.600000E+01	-1.399210E+01
1.250000E-07	2.800000E+01	-1.229423E+01
1.250000E-07	3.000000E+01	-1.234435E+01
1.250000E-07	3.200000E+01	-1.093275E+01
1.250000E-07	3.400000E+01	-9.045158E+00
1.250000E-07	3.600000E+01	-8.095283E+00
1.250000E-07	3.800000E+01	-7.572800E+00
1.250000E-07	4.000000E+01	-6.342504E+00
1.250000E-07	4.200000E+01	-5.026312E+00
1.250000E-07	4.400000E+01	-3.823606E+00
1.250000E-07	4.600000E+01	-3.537686E+00
1.250000E-07	4.800000E+01	-2.306017E+00
1.250000E-07	5.000000E+01	-1.664832E+00
1.250000E-07	5.200000E+01	-2.427158E-03
1.250000E-07	5.400000E+01	1.254524E+00
1.250000E-07	5.600000E+01	1.008444E+00
1.250000E-07	5.800000E+01	3.253377E+00
1.250000E-07	6.000000E+01	2.460930E+00
1.250000E-07	6.200000E+01	3.477652E+00
1.250000E-07	6.400000E+01	5.043755E+00
1.250000E-07	6.600000E+01	4.891361E+00
1.250000E-07	6.800000E+01	6.084403E+00
1.250000E-07	7.000000E+01	5.687366E+00
1.250000E-07	7.200000E+01	7.364411E+00
1.250000E-07	7.400000E+01	7.252586E+00
1.250000E-07	7.600000E+01	8.344769E+00
1.250000E-07	7.800000E+01	8.617442E+00
1.250000E-07	8.000000E+01	9.167366E+00
1.250000E-07	8.200000E+01	8.594930E+00
1.250000E-07	8.400000E+01	1.017920E+01
1.250000E-07	8.600000E+01	1.163560E+01
1.250000E-07	8.800000E+01	1.016569E+01
1.250000E-07	9.000000E+01	9.562671E+00
1.250000E-07	9.200000E+01	1.045378E+01
1.250000E-07	9.400000E+01	1.088870E+01
1.250000E-07	9.600000E+01	1.047564E+01
1.250000E-07	9.800000E+01	1.076361E+01
1.250000E-07	1.000000E+02	1.116339E+01

1.300000E-07	2.000000E+00	-3.249754E+01
1.300000E-07	4.000000E+00	-3.159186E+01
1.300000E-07	6.000000E+00	-3.128318E+01
1.300000E-07	8.000000E+00	-2.745022E+01
1.300000E-07	1.000000E+01	-2.786933E+01
1.300000E-07	1.200000E+01	-2.541565E+01
1.300000E-07	1.400000E+01	-2.500776E+01
1.300000E-07	1.600000E+01	-2.444104E+01
1.300000E-07	1.800000E+01	-2.229067E+01
1.300000E-07	2.000000E+01	-2.086829E+01
1.300000E-07	2.200000E+01	-1.879280E+01
1.300000E-07	2.400000E+01	-1.755428E+01
1.300000E-07	2.600000E+01	-1.649317E+01
1.300000E-07	2.800000E+01	-1.549506E+01
1.300000E-07	3.000000E+01	-1.471970E+01
1.300000E-07	3.200000E+01	-1.348804E+01
1.300000E-07	3.400000E+01	-1.195207E+01
1.300000E-07	3.600000E+01	-1.088932E+01
1.300000E-07	3.800000E+01	-1.049489E+01
1.300000E-07	4.000000E+01	-9.708429E+00
1.300000E-07	4.200000E+01	-7.891190E+00
1.300000E-07	4.400000E+01	-6.315483E+00
1.300000E-07	4.600000E+01	-7.235315E+00
1.300000E-07	4.800000E+01	-5.185129E+00
1.300000E-07	5.000000E+01	-4.381999E+00
1.300000E-07	5.200000E+01	-3.238936E+00
1.300000E-07	5.400000E+01	-1.162204E+00
1.300000E-07	5.600000E+01	-1.775106E+00
1.300000E-07	5.800000E+01	1.106950E+00
1.300000E-07	6.000000E+01	-4.545566E-01
1.300000E-07	6.200000E+01	1.611188E+00
1.300000E-07	6.400000E+01	2.594427E-01
1.300000E-07	6.600000E+01	1.683613E+00
1.300000E-07	6.800000E+01	3.015460E+00
1.300000E-07	7.000000E+01	3.623999E+00
1.300000E-07	7.200000E+01	3.276820E+00
1.300000E-07	7.400000E+01	4.575400E+00
1.300000E-07	7.600000E+01	4.889864E+00
1.300000E-07	7.800000E+01	6.253843E+00
1.300000E-07	8.000000E+01	5.370616E+00
1.300000E-07	8.200000E+01	5.620272E+00
1.300000E-07	8.400000E+01	6.029265E+00
1.300000E-07	8.600000E+01	6.809293E+00
1.300000E-07	8.800000E+01	6.731474E+00
1.300000E-07	9.000000E+01	6.461259E+00
1.300000E-07	9.200000E+01	7.274762E+00
1.300000E-07	9.400000E+01	7.556691E+00
1.300000E-07	9.600000E+01	7.146916E+00
1.300000E-07	9.800000E+01	7.087274E+00
1.300000E-07	1.000000E+02	6.542256E+00

1.350000E-07	2.000000E+00	-3.727191E+01
1.350000E-07	4.000000E+00	-3.230470E+01
1.350000E-07	6.000000E+00	-3.184287E+01
1.350000E-07	8.000000E+00	-3.034563E+01
1.350000E-07	1.000000E+01	-3.010259E+01
1.350000E-07	1.200000E+01	-2.804345E+01
1.350000E-07	1.400000E+01	-2.809921E+01
1.350000E-07	1.600000E+01	-2.507831E+01
1.350000E-07	1.800000E+01	-2.509768E+01
1.350000E-07	2.000000E+01	-2.319209E+01
1.350000E-07	2.200000E+01	-2.243398E+01
1.350000E-07	2.400000E+01	-2.031045E+01
1.350000E-07	2.600000E+01	-2.048742E+01
1.350000E-07	2.800000E+01	-1.867533E+01
1.350000E-07	3.000000E+01	-1.758229E+01
1.350000E-07	3.200000E+01	-1.690905E+01
1.350000E-07	3.400000E+01	-1.555533E+01
1.350000E-07	3.600000E+01	-1.478263E+01
1.350000E-07	3.800000E+01	-1.252688E+01
1.350000E-07	4.000000E+01	-1.196237E+01
1.350000E-07	4.200000E+01	-1.117126E+01
1.350000E-07	4.400000E+01	-9.724256E+00
1.350000E-07	4.600000E+01	-9.001145E+00
1.350000E-07	4.800000E+01	-8.020764E+00
1.350000E-07	5.000000E+01	-7.682249E+00
1.350000E-07	5.200000E+01	-5.914332E+00
1.350000E-07	5.400000E+01	-5.256746E+00
1.350000E-07	5.600000E+01	-4.204979E+00
1.350000E-07	5.800000E+01	-3.922134E+00
1.350000E-07	6.000000E+01	-2.963236E+00
1.350000E-07	6.200000E+01	-3.452704E+00
1.350000E-07	6.400000E+01	-1.550389E+00
1.350000E-07	6.600000E+01	-1.221468E+00
1.350000E-07	6.800000E+01	-9.165331E-01
1.350000E-07	7.000000E+01	-8.177893E-01
1.350000E-07	7.200000E+01	2.684101E-01
1.350000E-07	7.400000E+01	1.646064E+00
1.350000E-07	7.600000E+01	2.534225E+00
1.350000E-07	7.800000E+01	2.811732E+00
1.350000E-07	8.000000E+01	1.549568E+00
1.350000E-07	8.200000E+01	3.106895E+00
1.350000E-07	8.400000E+01	2.274602E+00
1.350000E-07	8.600000E+01	4.071363E+00
1.350000E-07	8.800000E+01	2.992669E+00
1.350000E-07	9.000000E+01	3.349897E+00
1.350000E-07	9.200000E+01	3.487320E+00
1.350000E-07	9.400000E+01	4.250053E+00
1.350000E-07	9.600000E+01	3.653767E+00
1.350000E-07	9.800000E+01	4.100232E+00
1.350000E-07	1.000000E+02	4.008550E+00

1.400000E-07	2.000000E+00	-3.585699E+01
1.400000E-07	4.000000E+00	-3.571690E+01
1.400000E-07	6.000000E+00	-3.197670E+01
1.400000E-07	8.000000E+00	-3.347057E+01
1.400000E-07	1.000000E+01	-2.962682E+01
1.400000E-07	1.200000E+01	-3.180694E+01
1.400000E-07	1.400000E+01	-2.903590E+01
1.400000E-07	1.600000E+01	-2.714270E+01
1.400000E-07	1.800000E+01	-2.696944E+01
1.400000E-07	2.000000E+01	-2.575042E+01
1.400000E-07	2.200000E+01	-2.351057E+01
1.400000E-07	2.400000E+01	-2.267133E+01
1.400000E-07	2.600000E+01	-2.166172E+01
1.400000E-07	2.800000E+01	-2.167599E+01
1.400000E-07	3.000000E+01	-1.856255E+01
1.400000E-07	3.200000E+01	-1.869412E+01
1.400000E-07	3.400000E+01	-1.779624E+01
1.400000E-07	3.600000E+01	-1.667630E+01
1.400000E-07	3.800000E+01	-1.474731E+01
1.400000E-07	4.000000E+01	-1.485288E+01
1.400000E-07	4.200000E+01	-1.404233E+01
1.400000E-07	4.400000E+01	-1.223296E+01
1.400000E-07	4.600000E+01	-1.149034E+01
1.400000E-07	4.800000E+01	-1.106291E+01
1.400000E-07	5.000000E+01	-1.011162E+01
1.400000E-07	5.200000E+01	-8.878742E+00
1.400000E-07	5.400000E+01	-8.814998E+00
1.400000E-07	5.600000E+01	-7.877346E+00
1.400000E-07	5.800000E+01	-6.373592E+00
1.400000E-07	6.000000E+01	-7.072781E+00
1.400000E-07	6.200000E+01	-5.926044E+00
1.400000E-07	6.400000E+01	-5.111670E+00
1.400000E-07	6.600000E+01	-4.515137E+00
1.400000E-07	6.800000E+01	-3.616109E+00
1.400000E-07	7.000000E+01	-3.418821E+00
1.400000E-07	7.200000E+01	-3.135756E+00
1.400000E-07	7.400000E+01	-2.275882E+00
1.400000E-07	7.600000E+01	-1.407600E+00
1.400000E-07	7.800000E+01	-1.364495E+00
1.400000E-07	8.000000E+01	-6.338382E-01
1.400000E-07	8.200000E+01	-8.994687E-01
1.400000E-07	8.400000E+01	-4.928693E-01
1.400000E-07	8.600000E+01	-5.188936E-01
1.400000E-07	8.800000E+01	1.917608E-01
1.400000E-07	9.000000E+01	1.308920E-01
1.400000E-07	9.200000E+01	4.802153E-01
1.400000E-07	9.400000E+01	1.695730E-01
1.400000E-07	9.600000E+01	4.809392E-01
1.400000E-07	9.800000E+01	-3.102186E-01
1.400000E-07	1.000000E+02	2.027127E-01

1.450000E-07	2.000000E+00	-3.774565E+01
1.450000E-07	4.000000E+00	-3.780897E+01
1.450000E-07	6.000000E+00	-3.696719E+01
1.450000E-07	8.000000E+00	-3.483312E+01
1.450000E-07	1.000000E+01	-3.439062E+01
1.450000E-07	1.200000E+01	-3.292920E+01
1.450000E-07	1.400000E+01	-3.304793E+01
1.450000E-07	1.600000E+01	-3.130768E+01
1.450000E-07	1.800000E+01	-2.902486E+01
1.450000E-07	2.000000E+01	-2.764677E+01
1.450000E-07	2.200000E+01	-2.749759E+01
1.450000E-07	2.400000E+01	-2.673906E+01
1.450000E-07	2.600000E+01	-2.414667E+01
1.450000E-07	2.800000E+01	-2.308068E+01
1.450000E-07	3.000000E+01	-2.367776E+01
1.450000E-07	3.200000E+01	-2.218858E+01
1.450000E-07	3.400000E+01	-2.088693E+01
1.450000E-07	3.600000E+01	-1.978612E+01
1.450000E-07	3.800000E+01	-1.809747E+01
1.450000E-07	4.000000E+01	-1.711831E+01
1.450000E-07	4.200000E+01	-1.631277E+01
1.450000E-07	4.400000E+01	-1.588853E+01
1.450000E-07	4.600000E+01	-1.382970E+01
1.450000E-07	4.800000E+01	-1.441183E+01
1.450000E-07	5.000000E+01	-1.349140E+01
1.450000E-07	5.200000E+01	-1.229868E+01
1.450000E-07	5.400000E+01	-1.083021E+01
1.450000E-07	5.600000E+01	-1.026649E+01
1.450000E-07	5.800000E+01	-1.015625E+01
1.450000E-07	6.000000E+01	-9.456260E+00
1.450000E-07	6.200000E+01	-8.008693E+00
1.450000E-07	6.400000E+01	-8.712863E+00
1.450000E-07	6.600000E+01	-8.341941E+00
1.450000E-07	6.800000E+01	-6.422807E+00
1.450000E-07	7.000000E+01	-6.727696E+00
1.450000E-07	7.200000E+01	-4.568279E+00
1.450000E-07	7.400000E+01	-4.625140E+00
1.450000E-07	7.600000E+01	-5.797674E+00
1.450000E-07	7.800000E+01	-5.145078E+00
1.450000E-07	8.000000E+01	-4.302708E+00
1.450000E-07	8.200000E+01	-4.028811E+00
1.450000E-07	8.400000E+01	-3.050516E+00
1.450000E-07	8.600000E+01	-3.787439E+00
1.450000E-07	8.800000E+01	-3.272578E+00
1.450000E-07	9.000000E+01	-2.666238E+00
1.450000E-07	9.200000E+01	-2.796254E+00
1.450000E-07	9.400000E+01	-3.224890E+00
1.450000E-07	9.600000E+01	-2.933481E+00
1.450000E-07	9.800000E+01	-2.483690E+00
1.450000E-07	1.000000E+02	-3.548532E+00

1.500000E-07	2.000000E+00	-4.213524E+01
1.500000E-07	4.000000E+00	-4.278484E+01
1.500000E-07	6.000000E+00	-3.920129E+01
1.500000E-07	8.000000E+00	-3.741757E+01
1.500000E-07	1.000000E+01	-3.514613E+01
1.500000E-07	1.200000E+01	-3.595226E+01
1.500000E-07	1.400000E+01	-3.479329E+01
1.500000E-07	1.600000E+01	-3.318276E+01
1.500000E-07	1.800000E+01	-3.039745E+01
1.500000E-07	2.000000E+01	-3.150504E+01
1.500000E-07	2.200000E+01	-2.986071E+01
1.500000E-07	2.400000E+01	-2.970845E+01
1.500000E-07	2.600000E+01	-2.771052E+01
1.500000E-07	2.800000E+01	-2.643873E+01
1.500000E-07	3.000000E+01	-2.542428E+01
1.500000E-07	3.200000E+01	-2.375592E+01
1.500000E-07	3.400000E+01	-2.381964E+01
1.500000E-07	3.600000E+01	-2.191710E+01
1.500000E-07	3.800000E+01	-2.190392E+01
1.500000E-07	4.000000E+01	-2.013061E+01
1.500000E-07	4.200000E+01	-1.931802E+01
1.500000E-07	4.400000E+01	-1.820214E+01
1.500000E-07	4.600000E+01	-1.763531E+01
1.500000E-07	4.800000E+01	-1.614020E+01
1.500000E-07	5.000000E+01	-1.635790E+01
1.500000E-07	5.200000E+01	-1.547047E+01
1.500000E-07	5.400000E+01	-1.308172E+01
1.500000E-07	5.600000E+01	-1.335075E+01
1.500000E-07	5.800000E+01	-1.389037E+01
1.500000E-07	6.000000E+01	-1.231066E+01
1.500000E-07	6.200000E+01	-1.222915E+01
1.500000E-07	6.400000E+01	-1.174088E+01
1.500000E-07	6.600000E+01	-9.992457E+00
1.500000E-07	6.800000E+01	-1.000910E+01
1.500000E-07	7.000000E+01	-8.703239E+00
1.500000E-07	7.200000E+01	-8.935788E+00
1.500000E-07	7.400000E+01	-8.378082E+00
1.500000E-07	7.600000E+01	-8.779809E+00
1.500000E-07	7.800000E+01	-7.616803E+00
1.500000E-07	8.000000E+01	-7.288167E+00
1.500000E-07	8.200000E+01	-7.956503E+00
1.500000E-07	8.400000E+01	-7.405121E+00
1.500000E-07	8.600000E+01	-5.661479E+00
1.500000E-07	8.800000E+01	-7.332708E+00
1.500000E-07	9.000000E+01	-7.305211E+00
1.500000E-07	9.200000E+01	-6.479147E+00
1.500000E-07	9.400000E+01	-6.913193E+00
1.500000E-07	9.600000E+01	-7.090588E+00
1.500000E-07	9.800000E+01	-5.826027E+00
1.500000E-07	1.000000E+02	-6.117095E+00

1.550000E-07	2.000000E+00	-4.106460E+01
1.550000E-07	4.000000E+00	-4.356463E+01
1.550000E-07	6.000000E+00	-3.968429E+01
1.550000E-07	8.000000E+00	-4.091825E+01
1.550000E-07	1.000000E+01	-3.781638E+01
1.550000E-07	1.200000E+01	-3.868384E+01
1.550000E-07	1.400000E+01	-3.687768E+01
1.550000E-07	1.600000E+01	-3.650875E+01
1.550000E-07	1.800000E+01	-3.467404E+01
1.550000E-07	2.000000E+01	-3.291081E+01
1.550000E-07	2.200000E+01	-3.259515E+01
1.550000E-07	2.400000E+01	-3.299334E+01
1.550000E-07	2.600000E+01	-3.031657E+01
1.550000E-07	2.800000E+01	-2.973294E+01
1.550000E-07	3.000000E+01	-2.832562E+01
1.550000E-07	3.200000E+01	-2.583803E+01
1.550000E-07	3.400000E+01	-2.594303E+01
1.550000E-07	3.600000E+01	-2.434936E+01
1.550000E-07	3.800000E+01	-2.357429E+01
1.550000E-07	4.000000E+01	-2.274919E+01
1.550000E-07	4.200000E+01	-2.329469E+01
1.550000E-07	4.400000E+01	-2.124335E+01
1.550000E-07	4.600000E+01	-2.029533E+01
1.550000E-07	4.800000E+01	-1.949494E+01
1.550000E-07	5.000000E+01	-1.895809E+01
1.550000E-07	5.200000E+01	-1.798807E+01
1.550000E-07	5.400000E+01	-1.796563E+01
1.550000E-07	5.600000E+01	-1.708632E+01
1.550000E-07	5.800000E+01	-1.650649E+01
1.550000E-07	6.000000E+01	-1.488775E+01
1.550000E-07	6.200000E+01	-1.523266E+01
1.550000E-07	6.400000E+01	-1.348186E+01
1.550000E-07	6.600000E+01	-1.402818E+01
1.550000E-07	6.800000E+01	-1.316963E+01
1.550000E-07	7.000000E+01	-1.302322E+01
1.550000E-07	7.200000E+01	-1.269788E+01
1.550000E-07	7.400000E+01	-1.087544E+01
1.550000E-07	7.600000E+01	-1.154294E+01
1.550000E-07	7.800000E+01	-1.169740E+01
1.550000E-07	8.000000E+01	-1.087321E+01
1.550000E-07	8.200000E+01	-1.047317E+01
1.550000E-07	8.400000E+01	-1.032034E+01
1.550000E-07	8.600000E+01	-1.042385E+01
1.550000E-07	8.800000E+01	-1.010162E+01
1.550000E-07	9.000000E+01	-9.626434E+00
1.550000E-07	9.200000E+01	-8.999671E+00
1.550000E-07	9.400000E+01	-1.002872E+01
1.550000E-07	9.600000E+01	-9.319125E+00
1.550000E-07	9.800000E+01	-9.107745E+00
1.550000E-07	1.000000E+02	-9.216036E+00

1.600000E-07	2.000000E+00	-4.450263E+01
1.600000E-07	4.000000E+00	-4.567040E+01
1.600000E-07	6.000000E+00	-4.238752E+01
1.600000E-07	8.000000E+00	-4.222559E+01
1.600000E-07	1.000000E+01	-4.087462E+01
1.600000E-07	1.200000E+01	-4.059372E+01
1.600000E-07	1.400000E+01	-4.044976E+01
1.600000E-07	1.600000E+01	-3.732967E+01
1.600000E-07	1.800000E+01	-3.645886E+01
1.600000E-07	2.000000E+01	-3.673349E+01
1.600000E-07	2.200000E+01	-3.433579E+01
1.600000E-07	2.400000E+01	-3.455948E+01
1.600000E-07	2.600000E+01	-3.220308E+01
1.600000E-07	2.800000E+01	-3.179821E+01
1.600000E-07	3.000000E+01	-3.056899E+01
1.600000E-07	3.200000E+01	-2.926182E+01
1.600000E-07	3.400000E+01	-2.813134E+01
1.600000E-07	3.600000E+01	-2.801245E+01
1.600000E-07	3.800000E+01	-2.656634E+01
1.600000E-07	4.000000E+01	-2.565844E+01
1.600000E-07	4.200000E+01	-2.487794E+01
1.600000E-07	4.400000E+01	-2.370059E+01
1.600000E-07	4.600000E+01	-2.336805E+01
1.600000E-07	4.800000E+01	-2.285653E+01
1.600000E-07	5.000000E+01	-2.191478E+01
1.600000E-07	5.200000E+01	-2.153069E+01
1.600000E-07	5.400000E+01	-2.061832E+01
1.600000E-07	5.600000E+01	-1.907157E+01
1.600000E-07	5.800000E+01	-1.852068E+01
1.600000E-07	6.000000E+01	-1.987351E+01
1.600000E-07	6.200000E+01	-1.811646E+01
1.600000E-07	6.400000E+01	-1.715693E+01
1.600000E-07	6.600000E+01	-1.641415E+01
1.600000E-07	6.800000E+01	-1.568762E+01
1.600000E-07	7.000000E+01	-1.595518E+01
1.600000E-07	7.200000E+01	-1.562962E+01
1.600000E-07	7.400000E+01	-1.504712E+01
1.600000E-07	7.600000E+01	-1.417371E+01
1.600000E-07	7.800000E+01	-1.413465E+01
1.600000E-07	8.000000E+01	-1.397250E+01
1.600000E-07	8.200000E+01	-1.265460E+01
1.600000E-07	8.400000E+01	-1.339120E+01
1.600000E-07	8.600000E+01	-1.328965E+01
1.600000E-07	8.800000E+01	-1.357983E+01
1.600000E-07	9.000000E+01	-1.182923E+01
1.600000E-07	9.200000E+01	-1.241552E+01
1.600000E-07	9.400000E+01	-1.264463E+01
1.600000E-07	9.600000E+01	-1.217663E+01
1.600000E-07	9.800000E+01	-1.213926E+01
1.600000E-07	1.000000E+02	-1.189768E+01

1.650000E-07	2.000000E+00	-4.524621E+01
1.650000E-07	4.000000E+00	-4.854567E+01
1.650000E-07	6.000000E+00	-4.631401E+01
1.650000E-07	8.000000E+00	-4.662626E+01
1.650000E-07	1.000000E+01	-4.493514E+01
1.650000E-07	1.200000E+01	-4.338528E+01
1.650000E-07	1.400000E+01	-4.208123E+01
1.650000E-07	1.600000E+01	-4.029405E+01
1.650000E-07	1.800000E+01	-4.117427E+01
1.650000E-07	2.000000E+01	-3.855134E+01
1.650000E-07	2.200000E+01	-3.759430E+01
1.650000E-07	2.400000E+01	-3.662749E+01
1.650000E-07	2.600000E+01	-3.444018E+01
1.650000E-07	2.800000E+01	-3.579611E+01
1.650000E-07	3.000000E+01	-3.288577E+01
1.650000E-07	3.200000E+01	-3.226844E+01
1.650000E-07	3.400000E+01	-3.115694E+01
1.650000E-07	3.600000E+01	-3.172186E+01
1.650000E-07	3.800000E+01	-2.953974E+01
1.650000E-07	4.000000E+01	-2.939193E+01
1.650000E-07	4.200000E+01	-2.777407E+01
1.650000E-07	4.400000E+01	-2.817019E+01
1.650000E-07	4.600000E+01	-2.736567E+01
1.650000E-07	4.800000E+01	-2.583453E+01
1.650000E-07	5.000000E+01	-2.446539E+01
1.650000E-07	5.200000E+01	-2.469734E+01
1.650000E-07	5.400000E+01	-2.313249E+01
1.650000E-07	5.600000E+01	-2.315507E+01
1.650000E-07	5.800000E+01	-2.263716E+01
1.650000E-07	6.000000E+01	-2.065351E+01
1.650000E-07	6.200000E+01	-2.116684E+01
1.650000E-07	6.400000E+01	-2.061930E+01
1.650000E-07	6.600000E+01	-2.012352E+01
1.650000E-07	6.800000E+01	-1.894581E+01
1.650000E-07	7.000000E+01	-1.894140E+01
1.650000E-07	7.200000E+01	-1.862600E+01
1.650000E-07	7.400000E+01	-1.751811E+01
1.650000E-07	7.600000E+01	-1.725997E+01
1.650000E-07	7.800000E+01	-1.701772E+01
1.650000E-07	8.000000E+01	-1.720679E+01
1.650000E-07	8.200000E+01	-1.678989E+01
1.650000E-07	8.400000E+01	-1.721538E+01
1.650000E-07	8.600000E+01	-1.689537E+01
1.650000E-07	8.800000E+01	-1.550582E+01
1.650000E-07	9.000000E+01	-1.569709E+01
1.650000E-07	9.200000E+01	-1.525146E+01
1.650000E-07	9.400000E+01	-1.610594E+01
1.650000E-07	9.600000E+01	-1.547652E+01
1.650000E-07	9.800000E+01	-1.657102E+01
1.650000E-07	1.000000E+02	-1.601153E+01

1.700000E-07	2.000000E+00	-4.988545E+01
1.700000E-07	4.000000E+00	-5.095291E+01
1.700000E-07	6.000000E+00	-5.009097E+01
1.700000E-07	8.000000E+00	-4.795736E+01
1.700000E-07	1.000000E+01	-4.548321E+01
1.700000E-07	1.200000E+01	-4.668659E+01
1.700000E-07	1.400000E+01	-4.485318E+01
1.700000E-07	1.600000E+01	-4.447238E+01
1.700000E-07	1.800000E+01	-4.235195E+01
1.700000E-07	2.000000E+01	-4.295864E+01
1.700000E-07	2.200000E+01	-3.964307E+01
1.700000E-07	2.400000E+01	-3.987023E+01
1.700000E-07	2.600000E+01	-3.750275E+01
1.700000E-07	2.800000E+01	-3.793864E+01
1.700000E-07	3.000000E+01	-3.570904E+01
1.700000E-07	3.200000E+01	-3.272653E+01
1.700000E-07	3.400000E+01	-3.381958E+01
1.700000E-07	3.600000E+01	-3.314530E+01
1.700000E-07	3.800000E+01	-3.228843E+01
1.700000E-07	4.000000E+01	-3.110626E+01
1.700000E-07	4.200000E+01	-3.143659E+01
1.700000E-07	4.400000E+01	-2.930758E+01
1.700000E-07	4.600000E+01	-2.956049E+01
1.700000E-07	4.800000E+01	-2.821646E+01
1.700000E-07	5.000000E+01	-2.726726E+01
1.700000E-07	5.200000E+01	-2.590374E+01
1.700000E-07	5.400000E+01	-2.687921E+01
1.700000E-07	5.600000E+01	-2.561245E+01
1.700000E-07	5.800000E+01	-2.540504E+01
1.700000E-07	6.000000E+01	-2.453525E+01
1.700000E-07	6.200000E+01	-2.374297E+01
1.700000E-07	6.400000E+01	-2.434753E+01
1.700000E-07	6.600000E+01	-2.296770E+01
1.700000E-07	6.800000E+01	-2.407187E+01
1.700000E-07	7.000000E+01	-2.174507E+01
1.700000E-07	7.200000E+01	-2.135699E+01
1.700000E-07	7.400000E+01	-2.115189E+01
1.700000E-07	7.600000E+01	-2.074136E+01
1.700000E-07	7.800000E+01	-2.085663E+01
1.700000E-07	8.000000E+01	-2.082914E+01
1.700000E-07	8.200000E+01	-2.034918E+01
1.700000E-07	8.400000E+01	-1.916963E+01
1.700000E-07	8.600000E+01	-2.013146E+01
1.700000E-07	8.800000E+01	-2.006873E+01
1.700000E-07	9.000000E+01	-1.974987E+01
1.700000E-07	9.200000E+01	-1.911065E+01
1.700000E-07	9.400000E+01	-1.913155E+01
1.700000E-07	9.600000E+01	-1.863573E+01
1.700000E-07	9.800000E+01	-1.822701E+01
1.700000E-07	1.000000E+02	-1.935636E+01

1.750000E-07	2.000000E+00	-5.035942E+01
1.750000E-07	4.000000E+00	-5.357989E+01
1.750000E-07	6.000000E+00	-4.980077E+01
1.750000E-07	8.000000E+00	-5.014650E+01
1.750000E-07	1.000000E+01	-4.900093E+01
1.750000E-07	1.200000E+01	-4.848311E+01
1.750000E-07	1.400000E+01	-4.637027E+01
1.750000E-07	1.600000E+01	-4.523777E+01
1.750000E-07	1.800000E+01	-4.477618E+01
1.750000E-07	2.000000E+01	-4.209829E+01
1.750000E-07	2.200000E+01	-4.292487E+01
1.750000E-07	2.400000E+01	-4.220704E+01
1.750000E-07	2.600000E+01	-4.211453E+01
1.750000E-07	2.800000E+01	-4.117336E+01
1.750000E-07	3.000000E+01	-3.867603E+01
1.750000E-07	3.200000E+01	-3.702286E+01
1.750000E-07	3.400000E+01	-3.717017E+01
1.750000E-07	3.600000E+01	-3.755262E+01
1.750000E-07	3.800000E+01	-3.488054E+01
1.750000E-07	4.000000E+01	-3.462651E+01
1.750000E-07	4.200000E+01	-3.451331E+01
1.750000E-07	4.400000E+01	-3.311349E+01
1.750000E-07	4.600000E+01	-3.128028E+01
1.750000E-07	4.800000E+01	-3.134346E+01
1.750000E-07	5.000000E+01	-3.136675E+01
1.750000E-07	5.200000E+01	-3.041863E+01
1.750000E-07	5.400000E+01	-2.971412E+01
1.750000E-07	5.600000E+01	-2.986568E+01
1.750000E-07	5.800000E+01	-2.784465E+01
1.750000E-07	6.000000E+01	-2.807984E+01
1.750000E-07	6.200000E+01	-2.721559E+01
1.750000E-07	6.400000E+01	-2.589438E+01
1.750000E-07	6.600000E+01	-2.789553E+01
1.750000E-07	6.800000E+01	-2.389148E+01
1.750000E-07	7.000000E+01	-2.470159E+01
1.750000E-07	7.200000E+01	-2.548198E+01
1.750000E-07	7.400000E+01	-2.536655E+01
1.750000E-07	7.600000E+01	-2.338005E+01
1.750000E-07	7.800000E+01	-2.417394E+01
1.750000E-07	8.000000E+01	-2.403408E+01
1.750000E-07	8.200000E+01	-2.369573E+01
1.750000E-07	8.400000E+01	-2.322519E+01
1.750000E-07	8.600000E+01	-2.276349E+01
1.750000E-07	8.800000E+01	-2.296036E+01
1.750000E-07	9.000000E+01	-2.193656E+01
1.750000E-07	9.200000E+01	-2.210174E+01
1.750000E-07	9.400000E+01	-2.179522E+01
1.750000E-07	9.600000E+01	-2.204987E+01
1.750000E-07	9.800000E+01	-2.211299E+01
1.750000E-07	1.000000E+02	-2.157878E+01

1.800000E-07	2.000000E+00	-5.803381E+01
1.800000E-07	4.000000E+00	-5.430068E+01
1.800000E-07	6.000000E+00	-5.454661E+01
1.800000E-07	8.000000E+00	-5.014831E+01
1.800000E-07	1.000000E+01	-5.096524E+01
1.800000E-07	1.200000E+01	-4.958886E+01
1.800000E-07	1.400000E+01	-5.003674E+01
1.800000E-07	1.600000E+01	-4.900368E+01
1.800000E-07	1.800000E+01	-4.927522E+01
1.800000E-07	2.000000E+01	-4.608954E+01
1.800000E-07	2.200000E+01	-4.630155E+01
1.800000E-07	2.400000E+01	-4.462307E+01
1.800000E-07	2.600000E+01	-4.440768E+01
1.800000E-07	2.800000E+01	-4.251672E+01
1.800000E-07	3.000000E+01	-4.242822E+01
1.800000E-07	3.200000E+01	-4.119606E+01
1.800000E-07	3.400000E+01	-3.899771E+01
1.800000E-07	3.600000E+01	-3.875580E+01
1.800000E-07	3.800000E+01	-3.710309E+01
1.800000E-07	4.000000E+01	-3.785647E+01
1.800000E-07	4.200000E+01	-3.575634E+01
1.800000E-07	4.400000E+01	-3.617737E+01
1.800000E-07	4.600000E+01	-3.491672E+01
1.800000E-07	4.800000E+01	-3.477503E+01
1.800000E-07	5.000000E+01	-3.361562E+01
1.800000E-07	5.200000E+01	-3.376285E+01
1.800000E-07	5.400000E+01	-3.251922E+01
1.800000E-07	5.600000E+01	-3.194988E+01
1.800000E-07	5.800000E+01	-3.055775E+01
1.800000E-07	6.000000E+01	-3.006194E+01
1.800000E-07	6.200000E+01	-3.105375E+01
1.800000E-07	6.400000E+01	-2.964722E+01
1.800000E-07	6.600000E+01	-2.854813E+01
1.800000E-07	6.800000E+01	-2.825726E+01
1.800000E-07	7.000000E+01	-2.788881E+01
1.800000E-07	7.200000E+01	-2.793687E+01
1.800000E-07	7.400000E+01	-2.768734E+01
1.800000E-07	7.600000E+01	-2.658607E+01
1.800000E-07	7.800000E+01	-2.716276E+01
1.800000E-07	8.000000E+01	-2.652701E+01
1.800000E-07	8.200000E+01	-2.587423E+01
1.800000E-07	8.400000E+01	-2.644994E+01
1.800000E-07	8.600000E+01	-2.595387E+01
1.800000E-07	8.800000E+01	-2.647919E+01
1.800000E-07	9.000000E+01	-2.381624E+01
1.800000E-07	9.200000E+01	-2.511327E+01
1.800000E-07	9.400000E+01	-2.481931E+01
1.800000E-07	9.600000E+01	-2.418841E+01
1.800000E-07	9.800000E+01	-2.494911E+01
1.800000E-07	1.000000E+02	-2.493982E+01

1.850000E-07	2.000000E+00	-5.748134E+01
1.850000E-07	4.000000E+00	-5.905129E+01
1.850000E-07	6.000000E+00	-5.876962E+01
1.850000E-07	8.000000E+00	-5.527798E+01
1.850000E-07	1.000000E+01	-5.144852E+01
1.850000E-07	1.200000E+01	-5.394194E+01
1.850000E-07	1.400000E+01	-5.298112E+01
1.850000E-07	1.600000E+01	-5.181571E+01
1.850000E-07	1.800000E+01	-5.013321E+01
1.850000E-07	2.000000E+01	-4.729853E+01
1.850000E-07	2.200000E+01	-4.947749E+01
1.850000E-07	2.400000E+01	-4.751851E+01
1.850000E-07	2.600000E+01	-4.524429E+01
1.850000E-07	2.800000E+01	-4.452267E+01
1.850000E-07	3.000000E+01	-4.413623E+01
1.850000E-07	3.200000E+01	-4.285104E+01
1.850000E-07	3.400000E+01	-4.362211E+01
1.850000E-07	3.600000E+01	-4.075215E+01
1.850000E-07	3.800000E+01	-4.039203E+01
1.850000E-07	4.000000E+01	-4.107931E+01
1.850000E-07	4.200000E+01	-4.008325E+01
1.850000E-07	4.400000E+01	-3.855237E+01
1.850000E-07	4.600000E+01	-3.793362E+01
1.850000E-07	4.800000E+01	-3.671114E+01
1.850000E-07	5.000000E+01	-3.555788E+01
1.850000E-07	5.200000E+01	-3.678505E+01
1.850000E-07	5.400000E+01	-3.509385E+01
1.850000E-07	5.600000E+01	-3.506387E+01
1.850000E-07	5.800000E+01	-3.357354E+01
1.850000E-07	6.000000E+01	-3.373512E+01
1.850000E-07	6.200000E+01	-3.238004E+01
1.850000E-07	6.400000E+01	-3.298726E+01
1.850000E-07	6.600000E+01	-3.192916E+01
1.850000E-07	6.800000E+01	-3.138754E+01
1.850000E-07	7.000000E+01	-3.019436E+01
1.850000E-07	7.200000E+01	-3.076351E+01
1.850000E-07	7.400000E+01	-3.037057E+01
1.850000E-07	7.600000E+01	-2.949794E+01
1.850000E-07	7.800000E+01	-2.889503E+01
1.850000E-07	8.000000E+01	-2.928360E+01
1.850000E-07	8.200000E+01	-2.851705E+01
1.850000E-07	8.400000E+01	-2.992127E+01
1.850000E-07	8.600000E+01	-2.923569E+01
1.850000E-07	8.800000E+01	-2.841000E+01
1.850000E-07	9.000000E+01	-2.825621E+01
1.850000E-07	9.200000E+01	-2.857060E+01
1.850000E-07	9.400000E+01	-2.789961E+01
1.850000E-07	9.600000E+01	-2.789740E+01
1.850000E-07	9.800000E+01	-2.774060E+01
1.850000E-07	1.000000E+02	-2.783552E+01

1.900000E-07	2.000000E+00	-6.313389E+01
1.900000E-07	4.000000E+00	-5.635738E+01
1.900000E-07	6.000000E+00	-5.732194E+01
1.900000E-07	8.000000E+00	-5.909610E+01
1.900000E-07	1.000000E+01	-5.619826E+01
1.900000E-07	1.200000E+01	-5.766151E+01
1.900000E-07	1.400000E+01	-5.414986E+01
1.900000E-07	1.600000E+01	-5.371323E+01
1.900000E-07	1.800000E+01	-5.319851E+01
1.900000E-07	2.000000E+01	-5.345822E+01
1.900000E-07	2.200000E+01	-5.102793E+01
1.900000E-07	2.400000E+01	-5.083417E+01
1.900000E-07	2.600000E+01	-5.042231E+01
1.900000E-07	2.800000E+01	-4.905949E+01
1.900000E-07	3.000000E+01	-4.638691E+01
1.900000E-07	3.200000E+01	-4.668389E+01
1.900000E-07	3.400000E+01	-4.720935E+01
1.900000E-07	3.600000E+01	-4.511320E+01
1.900000E-07	3.800000E+01	-4.470524E+01
1.900000E-07	4.000000E+01	-4.327387E+01
1.900000E-07	4.200000E+01	-4.272930E+01
1.900000E-07	4.400000E+01	-4.238705E+01
1.900000E-07	4.600000E+01	-4.044192E+01
1.900000E-07	4.800000E+01	-4.025347E+01
1.900000E-07	5.000000E+01	-3.889748E+01
1.900000E-07	5.200000E+01	-3.790170E+01
1.900000E-07	5.400000E+01	-3.864015E+01
1.900000E-07	5.600000E+01	-3.742991E+01
1.900000E-07	5.800000E+01	-3.843827E+01
1.900000E-07	6.000000E+01	-3.604847E+01
1.900000E-07	6.200000E+01	-3.593759E+01
1.900000E-07	6.400000E+01	-3.450763E+01
1.900000E-07	6.600000E+01	-3.501598E+01
1.900000E-07	6.800000E+01	-3.559383E+01
1.900000E-07	7.000000E+01	-3.396408E+01
1.900000E-07	7.200000E+01	-3.341207E+01
1.900000E-07	7.400000E+01	-3.390762E+01
1.900000E-07	7.600000E+01	-3.406652E+01
1.900000E-07	7.800000E+01	-3.343124E+01
1.900000E-07	8.000000E+01	-3.251858E+01
1.900000E-07	8.200000E+01	-3.242226E+01
1.900000E-07	8.400000E+01	-3.214583E+01
1.900000E-07	8.600000E+01	-3.212262E+01
1.900000E-07	8.800000E+01	-3.195499E+01
1.900000E-07	9.000000E+01	-3.097146E+01
1.900000E-07	9.200000E+01	-3.154324E+01
1.900000E-07	9.400000E+01	-3.160353E+01
1.900000E-07	9.600000E+01	-3.090551E+01
1.900000E-07	9.800000E+01	-3.082058E+01
1.900000E-07	1.000000E+02	-3.171622E+01

1.950000E-07	2.000000E+00	-5.822657E+01
1.950000E-07	4.000000E+00	-6.304069E+01
1.950000E-07	6.000000E+00	-6.430627E+01
1.950000E-07	8.000000E+00	-6.239990E+01
1.950000E-07	1.000000E+01	-5.806444E+01
1.950000E-07	1.200000E+01	-5.976225E+01
1.950000E-07	1.400000E+01	-5.510948E+01
1.950000E-07	1.600000E+01	-5.465357E+01
1.950000E-07	1.800000E+01	-5.407237E+01
1.950000E-07	2.000000E+01	-5.344708E+01
1.950000E-07	2.200000E+01	-5.524769E+01
1.950000E-07	2.400000E+01	-5.236851E+01
1.950000E-07	2.600000E+01	-5.273869E+01
1.950000E-07	2.800000E+01	-5.296539E+01
1.950000E-07	3.000000E+01	-4.968393E+01
1.950000E-07	3.200000E+01	-4.901781E+01
1.950000E-07	3.400000E+01	-4.996756E+01
1.950000E-07	3.600000E+01	-4.759865E+01
1.950000E-07	3.800000E+01	-4.725039E+01
1.950000E-07	4.000000E+01	-4.674368E+01
1.950000E-07	4.200000E+01	-4.568115E+01
1.950000E-07	4.400000E+01	-4.382683E+01
1.950000E-07	4.600000E+01	-4.349397E+01
1.950000E-07	4.800000E+01	-4.260209E+01
1.950000E-07	5.000000E+01	-4.262333E+01
1.950000E-07	5.200000E+01	-4.245667E+01
1.950000E-07	5.400000E+01	-4.111949E+01
1.950000E-07	5.600000E+01	-4.119472E+01
1.950000E-07	5.800000E+01	-4.058798E+01
1.950000E-07	6.000000E+01	-4.054905E+01
1.950000E-07	6.200000E+01	-4.023504E+01
1.950000E-07	6.400000E+01	-3.867937E+01
1.950000E-07	6.600000E+01	-3.856044E+01
1.950000E-07	6.800000E+01	-3.724985E+01
1.950000E-07	7.000000E+01	-3.750055E+01
1.950000E-07	7.200000E+01	-3.720939E+01
1.950000E-07	7.400000E+01	-3.625887E+01
1.950000E-07	7.600000E+01	-3.593321E+01
1.950000E-07	7.800000E+01	-3.534159E+01
1.950000E-07	8.000000E+01	-3.641661E+01
1.950000E-07	8.200000E+01	-3.620737E+01
1.950000E-07	8.400000E+01	-3.449148E+01
1.950000E-07	8.600000E+01	-3.618243E+01
1.950000E-07	8.800000E+01	-3.430844E+01
1.950000E-07	9.000000E+01	-3.405186E+01
1.950000E-07	9.200000E+01	-3.517667E+01
1.950000E-07	9.400000E+01	-3.388613E+01
1.950000E-07	9.600000E+01	-3.384734E+01
1.950000E-07	9.800000E+01	-3.464513E+01
1.950000E-07	1.000000E+02	-3.428473E+01

2.000000E-07	2.000000E+00	-6.492343E+01
2.000000E-07	4.000000E+00	-6.773057E+01
2.000000E-07	6.000000E+00	-6.243943E+01
2.000000E-07	8.000000E+00	-6.336368E+01
2.000000E-07	1.000000E+01	-6.322923E+01
2.000000E-07	1.200000E+01	-6.146337E+01
2.000000E-07	1.400000E+01	-5.769310E+01
2.000000E-07	1.600000E+01	-5.873709E+01
2.000000E-07	1.800000E+01	-5.614636E+01
2.000000E-07	2.000000E+01	-5.619723E+01
2.000000E-07	2.200000E+01	-5.512061E+01
2.000000E-07	2.400000E+01	-5.438921E+01
2.000000E-07	2.600000E+01	-5.382876E+01
2.000000E-07	2.800000E+01	-5.567226E+01
2.000000E-07	3.000000E+01	-5.302369E+01
2.000000E-07	3.200000E+01	-5.153753E+01
2.000000E-07	3.400000E+01	-5.060447E+01
2.000000E-07	3.600000E+01	-5.026034E+01
2.000000E-07	3.800000E+01	-4.902202E+01
2.000000E-07	4.000000E+01	-4.946428E+01
2.000000E-07	4.200000E+01	-4.864085E+01
2.000000E-07	4.400000E+01	-4.759622E+01
2.000000E-07	4.600000E+01	-4.734344E+01
2.000000E-07	4.800000E+01	-4.557141E+01
2.000000E-07	5.000000E+01	-4.442802E+01
2.000000E-07	5.200000E+01	-4.401538E+01
2.000000E-07	5.400000E+01	-4.332702E+01
2.000000E-07	5.600000E+01	-4.360323E+01
2.000000E-07	5.800000E+01	-4.299018E+01
2.000000E-07	6.000000E+01	-4.148382E+01
2.000000E-07	6.200000E+01	-4.193583E+01
2.000000E-07	6.400000E+01	-4.112092E+01
2.000000E-07	6.600000E+01	-4.107036E+01
2.000000E-07	6.800000E+01	-4.140244E+01
2.000000E-07	7.000000E+01	-3.975001E+01
2.000000E-07	7.200000E+01	-3.889112E+01
2.000000E-07	7.400000E+01	-4.022168E+01
2.000000E-07	7.600000E+01	-3.861556E+01
2.000000E-07	7.800000E+01	-3.862685E+01
2.000000E-07	8.000000E+01	-3.863344E+01
2.000000E-07	8.200000E+01	-3.920047E+01
2.000000E-07	8.400000E+01	-3.757190E+01
2.000000E-07	8.600000E+01	-3.806550E+01
2.000000E-07	8.800000E+01	-3.901670E+01
2.000000E-07	9.000000E+01	-3.781976E+01
2.000000E-07	9.200000E+01	-3.773854E+01
2.000000E-07	9.400000E+01	-3.788575E+01
2.000000E-07	9.600000E+01	-3.732540E+01
2.000000E-07	9.800000E+01	-3.745920E+01
2.000000E-07	1.000000E+02	-3.785935E+01

2.050000E-07	2.000000E+00	-6.695777E+01
2.050000E-07	4.000000E+00	-6.545854E+01
2.050000E-07	6.000000E+00	-6.701735E+01
2.050000E-07	8.000000E+00	-6.447895E+01
2.050000E-07	1.000000E+01	-6.406877E+01
2.050000E-07	1.200000E+01	-6.312526E+01
2.050000E-07	1.400000E+01	-6.327363E+01
2.050000E-07	1.600000E+01	-6.109968E+01
2.050000E-07	1.800000E+01	-6.107552E+01
2.050000E-07	2.000000E+01	-6.034159E+01
2.050000E-07	2.200000E+01	-5.861768E+01
2.050000E-07	2.400000E+01	-5.719467E+01
2.050000E-07	2.600000E+01	-5.763360E+01
2.050000E-07	2.800000E+01	-5.583177E+01
2.050000E-07	3.000000E+01	-5.476262E+01
2.050000E-07	3.200000E+01	-5.363515E+01
2.050000E-07	3.400000E+01	-5.318373E+01
2.050000E-07	3.600000E+01	-5.345759E+01
2.050000E-07	3.800000E+01	-5.240135E+01
2.050000E-07	4.000000E+01	-5.245538E+01
2.050000E-07	4.200000E+01	-4.895584E+01
2.050000E-07	4.400000E+01	-4.998892E+01
2.050000E-07	4.600000E+01	-4.708651E+01
2.050000E-07	4.800000E+01	-5.078599E+01
2.050000E-07	5.000000E+01	-4.866211E+01
2.050000E-07	5.200000E+01	-4.738202E+01
2.050000E-07	5.400000E+01	-4.699696E+01
2.050000E-07	5.600000E+01	-4.560506E+01
2.050000E-07	5.800000E+01	-4.779866E+01
2.050000E-07	6.000000E+01	-4.429088E+01
2.050000E-07	6.200000E+01	-4.572476E+01
2.050000E-07	6.400000E+01	-4.426508E+01
2.050000E-07	6.600000E+01	-4.308311E+01
2.050000E-07	6.800000E+01	-4.325666E+01
2.050000E-07	7.000000E+01	-4.303071E+01
2.050000E-07	7.200000E+01	-4.365671E+01
2.050000E-07	7.400000E+01	-4.274331E+01
2.050000E-07	7.600000E+01	-4.359070E+01
2.050000E-07	7.800000E+01	-4.177934E+01
2.050000E-07	8.000000E+01	-4.232819E+01
2.050000E-07	8.200000E+01	-4.090538E+01
2.050000E-07	8.400000E+01	-4.020509E+01
2.050000E-07	8.600000E+01	-3.992310E+01
2.050000E-07	8.800000E+01	-4.075568E+01
2.050000E-07	9.000000E+01	-3.944969E+01
2.050000E-07	9.200000E+01	-4.035407E+01
2.050000E-07	9.400000E+01	-4.139559E+01
2.050000E-07	9.600000E+01	-4.089174E+01
2.050000E-07	9.800000E+01	-4.084696E+01
2.050000E-07	1.000000E+02	-4.052439E+01

2.100000E-07	2.000000E+00	-6.894382E+01
2.100000E-07	4.000000E+00	-6.456081E+01
2.100000E-07	6.000000E+00	-6.749866E+01
2.100000E-07	8.000000E+00	-6.730950E+01
2.100000E-07	1.000000E+01	-6.789916E+01
2.100000E-07	1.200000E+01	-6.485969E+01
2.100000E-07	1.400000E+01	-6.401800E+01
2.100000E-07	1.600000E+01	-6.407959E+01
2.100000E-07	1.800000E+01	-6.399434E+01
2.100000E-07	2.000000E+01	-6.244958E+01
2.100000E-07	2.200000E+01	-6.095898E+01
2.100000E-07	2.400000E+01	-6.136648E+01
2.100000E-07	2.600000E+01	-6.018000E+01
2.100000E-07	2.800000E+01	-5.934262E+01
2.100000E-07	3.000000E+01	-5.696848E+01
2.100000E-07	3.200000E+01	-5.671654E+01
2.100000E-07	3.400000E+01	-5.682410E+01
2.100000E-07	3.600000E+01	-5.569590E+01
2.100000E-07	3.800000E+01	-5.348458E+01
2.100000E-07	4.000000E+01	-5.445006E+01
2.100000E-07	4.200000E+01	-5.286549E+01
2.100000E-07	4.400000E+01	-5.341560E+01
2.100000E-07	4.600000E+01	-5.287804E+01
2.100000E-07	4.800000E+01	-5.247731E+01
2.100000E-07	5.000000E+01	-5.253490E+01
2.100000E-07	5.200000E+01	-5.084748E+01
2.100000E-07	5.400000E+01	-4.923297E+01
2.100000E-07	5.600000E+01	-5.030397E+01
2.100000E-07	5.800000E+01	-4.822994E+01
2.100000E-07	6.000000E+01	-4.789130E+01
2.100000E-07	6.200000E+01	-4.985387E+01
2.100000E-07	6.400000E+01	-4.792779E+01
2.100000E-07	6.600000E+01	-4.651248E+01
2.100000E-07	6.800000E+01	-4.823323E+01
2.100000E-07	7.000000E+01	-4.761871E+01
2.100000E-07	7.200000E+01	-4.564039E+01
2.100000E-07	7.400000E+01	-4.552809E+01
2.100000E-07	7.600000E+01	-4.414619E+01
2.100000E-07	7.800000E+01	-4.637109E+01
2.100000E-07	8.000000E+01	-4.455872E+01
2.100000E-07	8.200000E+01	-4.464462E+01
2.100000E-07	8.400000E+01	-4.393186E+01
2.100000E-07	8.600000E+01	-4.487981E+01
2.100000E-07	8.800000E+01	-4.472923E+01
2.100000E-07	9.000000E+01	-4.302070E+01
2.100000E-07	9.200000E+01	-4.376997E+01
2.100000E-07	9.400000E+01	-4.403192E+01
2.100000E-07	9.600000E+01	-4.304047E+01
2.100000E-07	9.800000E+01	-4.349448E+01
2.100000E-07	1.000000E+02	-4.451619E+01

2.150000E-07	2.000000E+00	-7.769297E+01
2.150000E-07	4.000000E+00	-7.463837E+01
2.150000E-07	6.000000E+00	-7.246795E+01
2.150000E-07	8.000000E+00	-6.864629E+01
2.150000E-07	1.000000E+01	-7.199868E+01
2.150000E-07	1.200000E+01	-7.030946E+01
2.150000E-07	1.400000E+01	-6.674577E+01
2.150000E-07	1.600000E+01	-6.625966E+01
2.150000E-07	1.800000E+01	-6.540507E+01
2.150000E-07	2.000000E+01	-6.670645E+01
2.150000E-07	2.200000E+01	-6.396293E+01
2.150000E-07	2.400000E+01	-6.133254E+01
2.150000E-07	2.600000E+01	-6.371195E+01
2.150000E-07	2.800000E+01	-6.049858E+01
2.150000E-07	3.000000E+01	-6.078797E+01
2.150000E-07	3.200000E+01	-5.946824E+01
2.150000E-07	3.400000E+01	-5.821040E+01
2.150000E-07	3.600000E+01	-6.027725E+01
2.150000E-07	3.800000E+01	-5.885655E+01
2.150000E-07	4.000000E+01	-5.715975E+01
2.150000E-07	4.200000E+01	-5.644806E+01
2.150000E-07	4.400000E+01	-5.446001E+01
2.150000E-07	4.600000E+01	-5.554902E+01
2.150000E-07	4.800000E+01	-5.434595E+01
2.150000E-07	5.000000E+01	-5.559224E+01
2.150000E-07	5.200000E+01	-5.304866E+01
2.150000E-07	5.400000E+01	-5.156778E+01
2.150000E-07	5.600000E+01	-5.039203E+01
2.150000E-07	5.800000E+01	-5.080519E+01
2.150000E-07	6.000000E+01	-5.272439E+01
2.150000E-07	6.200000E+01	-5.035804E+01
2.150000E-07	6.400000E+01	-5.071479E+01
2.150000E-07	6.600000E+01	-5.088875E+01
2.150000E-07	6.800000E+01	-4.909269E+01
2.150000E-07	7.000000E+01	-4.945440E+01
2.150000E-07	7.200000E+01	-4.857955E+01
2.150000E-07	7.400000E+01	-4.977127E+01
2.150000E-07	7.600000E+01	-4.840967E+01
2.150000E-07	7.800000E+01	-4.700275E+01
2.150000E-07	8.000000E+01	-4.691021E+01
2.150000E-07	8.200000E+01	-4.828365E+01
2.150000E-07	8.400000E+01	-4.722212E+01
2.150000E-07	8.600000E+01	-4.798383E+01
2.150000E-07	8.800000E+01	-4.641532E+01
2.150000E-07	9.000000E+01	-4.622728E+01
2.150000E-07	9.200000E+01	-4.675516E+01
2.150000E-07	9.400000E+01	-4.504584E+01
2.150000E-07	9.600000E+01	-4.647983E+01
2.150000E-07	9.800000E+01	-4.636563E+01
2.150000E-07	1.000000E+02	-4.620890E+01

2.200000E-07	2.000000E+00	-7.457053E+01
2.200000E-07	4.000000E+00	-7.244138E+01
2.200000E-07	6.000000E+00	-7.378110E+01
2.200000E-07	8.000000E+00	-7.611134E+01
2.200000E-07	1.000000E+01	-6.790739E+01
2.200000E-07	1.200000E+01	-7.252807E+01
2.200000E-07	1.400000E+01	-7.151358E+01
2.200000E-07	1.600000E+01	-6.875967E+01
2.200000E-07	1.800000E+01	-6.790474E+01
2.200000E-07	2.000000E+01	-6.658812E+01
2.200000E-07	2.200000E+01	-6.616753E+01
2.200000E-07	2.400000E+01	-6.539239E+01
2.200000E-07	2.600000E+01	-6.502765E+01
2.200000E-07	2.800000E+01	-6.408594E+01
2.200000E-07	3.000000E+01	-6.135452E+01
2.200000E-07	3.200000E+01	-6.192558E+01
2.200000E-07	3.400000E+01	-6.203839E+01
2.200000E-07	3.600000E+01	-6.220068E+01
2.200000E-07	3.800000E+01	-5.952212E+01
2.200000E-07	4.000000E+01	-5.842716E+01
2.200000E-07	4.200000E+01	-5.984615E+01
2.200000E-07	4.400000E+01	-5.740168E+01
2.200000E-07	4.600000E+01	-5.876993E+01
2.200000E-07	4.800000E+01	-5.745633E+01
2.200000E-07	5.000000E+01	-5.619601E+01
2.200000E-07	5.200000E+01	-5.525415E+01
2.200000E-07	5.400000E+01	-5.522252E+01
2.200000E-07	5.600000E+01	-5.537828E+01
2.200000E-07	5.800000E+01	-5.506241E+01
2.200000E-07	6.000000E+01	-5.438324E+01
2.200000E-07	6.200000E+01	-5.372013E+01
2.200000E-07	6.400000E+01	-5.433592E+01
2.200000E-07	6.600000E+01	-5.388328E+01
2.200000E-07	6.800000E+01	-5.313536E+01
2.200000E-07	7.000000E+01	-5.362249E+01
2.200000E-07	7.200000E+01	-5.154937E+01
2.200000E-07	7.400000E+01	-5.122578E+01
2.200000E-07	7.600000E+01	-5.261189E+01
2.200000E-07	7.800000E+01	-5.029352E+01
2.200000E-07	8.000000E+01	-4.890256E+01
2.200000E-07	8.200000E+01	-5.127610E+01
2.200000E-07	8.400000E+01	-5.031500E+01
2.200000E-07	8.600000E+01	-4.942730E+01
2.200000E-07	8.800000E+01	-5.022416E+01
2.200000E-07	9.000000E+01	-5.014425E+01
2.200000E-07	9.200000E+01	-4.845425E+01
2.200000E-07	9.400000E+01	-4.949216E+01
2.200000E-07	9.600000E+01	-4.902764E+01
2.200000E-07	9.800000E+01	-4.730326E+01
2.200000E-07	1.000000E+02	-4.952215E+01

2.250000E-07	2.000000E+00	-6.782861E+01
2.250000E-07	4.000000E+00	-7.460418E+01
2.250000E-07	6.000000E+00	-7.677280E+01
2.250000E-07	8.000000E+00	-7.912551E+01
2.250000E-07	1.000000E+01	-7.292387E+01
2.250000E-07	1.200000E+01	-7.514741E+01
2.250000E-07	1.400000E+01	-7.281551E+01
2.250000E-07	1.600000E+01	-6.949408E+01
2.250000E-07	1.800000E+01	-7.034739E+01
2.250000E-07	2.000000E+01	-7.151359E+01
2.250000E-07	2.200000E+01	-6.855673E+01
2.250000E-07	2.400000E+01	-6.936242E+01
2.250000E-07	2.600000E+01	-6.690888E+01
2.250000E-07	2.800000E+01	-6.778245E+01
2.250000E-07	3.000000E+01	-6.639142E+01
2.250000E-07	3.200000E+01	-6.494922E+01
2.250000E-07	3.400000E+01	-6.489666E+01
2.250000E-07	3.600000E+01	-6.375603E+01
2.250000E-07	3.800000E+01	-6.323170E+01
2.250000E-07	4.000000E+01	-6.419506E+01
2.250000E-07	4.200000E+01	-6.176120E+01
2.250000E-07	4.400000E+01	-6.210783E+01
2.250000E-07	4.600000E+01	-6.101865E+01
2.250000E-07	4.800000E+01	-5.863490E+01
2.250000E-07	5.000000E+01	-6.153661E+01
2.250000E-07	5.200000E+01	-5.785725E+01
2.250000E-07	5.400000E+01	-6.006702E+01
2.250000E-07	5.600000E+01	-5.883952E+01
2.250000E-07	5.800000E+01	-5.611042E+01
2.250000E-07	6.000000E+01	-5.709636E+01
2.250000E-07	6.200000E+01	-5.650349E+01
2.250000E-07	6.400000E+01	-5.544143E+01
2.250000E-07	6.600000E+01	-5.376737E+01
2.250000E-07	6.800000E+01	-5.433015E+01
2.250000E-07	7.000000E+01	-5.460490E+01
2.250000E-07	7.200000E+01	-5.551642E+01
2.250000E-07	7.400000E+01	-5.545205E+01
2.250000E-07	7.600000E+01	-5.310478E+01
2.250000E-07	7.800000E+01	-5.373232E+01
2.250000E-07	8.000000E+01	-5.347257E+01
2.250000E-07	8.200000E+01	-5.272486E+01
2.250000E-07	8.400000E+01	-5.268301E+01
2.250000E-07	8.600000E+01	-5.289570E+01
2.250000E-07	8.800000E+01	-5.314896E+01
2.250000E-07	9.000000E+01	-5.198764E+01
2.250000E-07	9.200000E+01	-5.257236E+01
2.250000E-07	9.400000E+01	-5.154081E+01
2.250000E-07	9.600000E+01	-5.221546E+01
2.250000E-07	9.800000E+01	-5.341841E+01
2.250000E-07	1.000000E+02	-5.278600E+01

2.300000E-07	2.000000E+00	-8.317698E+01
2.300000E-07	4.000000E+00	-8.020523E+01
2.300000E-07	6.000000E+00	-8.257962E+01
2.300000E-07	8.000000E+00	-7.985945E+01
2.300000E-07	1.000000E+01	-7.542219E+01
2.300000E-07	1.200000E+01	-7.686197E+01
2.300000E-07	1.400000E+01	-7.447444E+01
2.300000E-07	1.600000E+01	-7.501231E+01
2.300000E-07	1.800000E+01	-7.032656E+01
2.300000E-07	2.000000E+01	-7.278029E+01
2.300000E-07	2.200000E+01	-7.244333E+01
2.300000E-07	2.400000E+01	-6.989242E+01
2.300000E-07	2.600000E+01	-6.911051E+01
2.300000E-07	2.800000E+01	-6.822380E+01
2.300000E-07	3.000000E+01	-6.741457E+01
2.300000E-07	3.200000E+01	-6.902223E+01
2.300000E-07	3.400000E+01	-6.418203E+01
2.300000E-07	3.600000E+01	-6.720366E+01
2.300000E-07	3.800000E+01	-6.569823E+01
2.300000E-07	4.000000E+01	-6.687959E+01
2.300000E-07	4.200000E+01	-6.558584E+01
2.300000E-07	4.400000E+01	-6.258743E+01
2.300000E-07	4.600000E+01	-6.327433E+01
2.300000E-07	4.800000E+01	-6.328081E+01
2.300000E-07	5.000000E+01	-6.274711E+01
2.300000E-07	5.200000E+01	-6.115919E+01
2.300000E-07	5.400000E+01	-6.137097E+01
2.300000E-07	5.600000E+01	-5.981198E+01
2.300000E-07	5.800000E+01	-6.061410E+01
2.300000E-07	6.000000E+01	-5.990549E+01
2.300000E-07	6.200000E+01	-5.815634E+01
2.300000E-07	6.400000E+01	-5.845305E+01
2.300000E-07	6.600000E+01	-5.802972E+01
2.300000E-07	6.800000E+01	-5.964780E+01
2.300000E-07	7.000000E+01	-5.755665E+01
2.300000E-07	7.200000E+01	-5.718351E+01
2.300000E-07	7.400000E+01	-5.617788E+01
2.300000E-07	7.600000E+01	-5.596137E+01
2.300000E-07	7.800000E+01	-5.561377E+01
2.300000E-07	8.000000E+01	-5.808442E+01
2.300000E-07	8.200000E+01	-5.566900E+01
2.300000E-07	8.400000E+01	-5.561928E+01
2.300000E-07	8.600000E+01	-5.613067E+01
2.300000E-07	8.800000E+01	-5.567532E+01
2.300000E-07	9.000000E+01	-5.445888E+01
2.300000E-07	9.200000E+01	-5.470930E+01
2.300000E-07	9.400000E+01	-5.554693E+01
2.300000E-07	9.600000E+01	-5.408962E+01
2.300000E-07	9.800000E+01	-5.404082E+01
2.300000E-07	1.000000E+02	-5.429358E+01

2.350000E-07	2.000000E+00	-8.562987E+01
2.350000E-07	4.000000E+00	-8.485262E+01
2.350000E-07	6.000000E+00	-8.251711E+01
2.350000E-07	8.000000E+00	-8.014415E+01
2.350000E-07	1.000000E+01	-7.900661E+01
2.350000E-07	1.200000E+01	-7.820239E+01
2.350000E-07	1.400000E+01	-8.038875E+01
2.350000E-07	1.600000E+01	-7.678294E+01
2.350000E-07	1.800000E+01	-7.278584E+01
2.350000E-07	2.000000E+01	-7.478391E+01
2.350000E-07	2.200000E+01	-7.573844E+01
2.350000E-07	2.400000E+01	-7.134571E+01
2.350000E-07	2.600000E+01	-7.302563E+01
2.350000E-07	2.800000E+01	-7.162525E+01
2.350000E-07	3.000000E+01	-7.154736E+01
2.350000E-07	3.200000E+01	-7.067590E+01
2.350000E-07	3.400000E+01	-6.898350E+01
2.350000E-07	3.600000E+01	-6.858144E+01
2.350000E-07	3.800000E+01	-6.680153E+01
2.350000E-07	4.000000E+01	-6.722649E+01
2.350000E-07	4.200000E+01	-6.788842E+01
2.350000E-07	4.400000E+01	-6.713696E+01
2.350000E-07	4.600000E+01	-6.586469E+01
2.350000E-07	4.800000E+01	-6.551435E+01
2.350000E-07	5.000000E+01	-6.424666E+01
2.350000E-07	5.200000E+01	-6.463495E+01
2.350000E-07	5.400000E+01	-6.362041E+01
2.350000E-07	5.600000E+01	-6.325165E+01
2.350000E-07	5.800000E+01	-6.195011E+01
2.350000E-07	6.000000E+01	-6.171135E+01
2.350000E-07	6.200000E+01	-6.364945E+01
2.350000E-07	6.400000E+01	-6.184355E+01
2.350000E-07	6.600000E+01	-6.199639E+01
2.350000E-07	6.800000E+01	-6.195039E+01
2.350000E-07	7.000000E+01	-6.027199E+01
2.350000E-07	7.200000E+01	-6.039108E+01
2.350000E-07	7.400000E+01	-5.900147E+01
2.350000E-07	7.600000E+01	-5.917908E+01
2.350000E-07	7.800000E+01	-6.000933E+01
2.350000E-07	8.000000E+01	-6.022575E+01
2.350000E-07	8.200000E+01	-5.958762E+01
2.350000E-07	8.400000E+01	-5.900867E+01
2.350000E-07	8.600000E+01	-5.918403E+01
2.350000E-07	8.800000E+01	-5.868306E+01
2.350000E-07	9.000000E+01	-5.991333E+01
2.350000E-07	9.200000E+01	-5.797369E+01
2.350000E-07	9.400000E+01	-5.842566E+01
2.350000E-07	9.600000E+01	-5.706034E+01
2.350000E-07	9.800000E+01	-5.722256E+01
2.350000E-07	1.000000E+02	-5.828255E+01

2.400000E-07	2.000000E+00	-8.911163E+01
2.400000E-07	4.000000E+00	-8.742329E+01
2.400000E-07	6.000000E+00	-8.369679E+01
2.400000E-07	8.000000E+00	-8.262909E+01
2.400000E-07	1.000000E+01	-8.294064E+01
2.400000E-07	1.200000E+01	-7.869885E+01
2.400000E-07	1.400000E+01	-7.880418E+01
2.400000E-07	1.600000E+01	-8.319372E+01
2.400000E-07	1.800000E+01	-7.870631E+01
2.400000E-07	2.000000E+01	-7.736362E+01
2.400000E-07	2.200000E+01	-7.747421E+01
2.400000E-07	2.400000E+01	-7.614691E+01
2.400000E-07	2.600000E+01	-7.565270E+01
2.400000E-07	2.800000E+01	-7.344367E+01
2.400000E-07	3.000000E+01	-7.299854E+01
2.400000E-07	3.200000E+01	-7.465442E+01
2.400000E-07	3.400000E+01	-7.244279E+01
2.400000E-07	3.600000E+01	-7.043014E+01
2.400000E-07	3.800000E+01	-7.426428E+01
2.400000E-07	4.000000E+01	-7.244105E+01
2.400000E-07	4.200000E+01	-6.948920E+01
2.400000E-07	4.400000E+01	-6.925937E+01
2.400000E-07	4.600000E+01	-7.004643E+01
2.400000E-07	4.800000E+01	-6.903867E+01
2.400000E-07	5.000000E+01	-6.764187E+01
2.400000E-07	5.200000E+01	-6.736110E+01
2.400000E-07	5.400000E+01	-6.677473E+01
2.400000E-07	5.600000E+01	-6.730187E+01
2.400000E-07	5.800000E+01	-6.661671E+01
2.400000E-07	6.000000E+01	-6.560580E+01
2.400000E-07	6.200000E+01	-6.638249E+01
2.400000E-07	6.400000E+01	-6.426919E+01
2.400000E-07	6.600000E+01	-6.444400E+01
2.400000E-07	6.800000E+01	-6.295357E+01
2.400000E-07	7.000000E+01	-6.343623E+01
2.400000E-07	7.200000E+01	-6.317199E+01
2.400000E-07	7.400000E+01	-6.256884E+01
2.400000E-07	7.600000E+01	-6.286960E+01
2.400000E-07	7.800000E+01	-6.127649E+01
2.400000E-07	8.000000E+01	-6.186024E+01
2.400000E-07	8.200000E+01	-6.218831E+01
2.400000E-07	8.400000E+01	-6.206908E+01
2.400000E-07	8.600000E+01	-6.217859E+01
2.400000E-07	8.800000E+01	-6.049839E+01
2.400000E-07	9.000000E+01	-6.115054E+01
2.400000E-07	9.200000E+01	-6.091471E+01
2.400000E-07	9.400000E+01	-5.987593E+01
2.400000E-07	9.600000E+01	-6.000660E+01
2.400000E-07	9.800000E+01	-6.002762E+01
2.400000E-07	1.000000E+02	-5.911340E+01

2.450000E-07	2.000000E+00	-9.038762E+01
2.450000E-07	4.000000E+00	-9.078163E+01
2.450000E-07	6.000000E+00	-8.606434E+01
2.450000E-07	8.000000E+00	-8.334050E+01
2.450000E-07	1.000000E+01	-8.609616E+01
2.450000E-07	1.200000E+01	-8.066140E+01
2.450000E-07	1.400000E+01	-8.224777E+01
2.450000E-07	1.600000E+01	-8.175767E+01
2.450000E-07	1.800000E+01	-8.210541E+01
2.450000E-07	2.000000E+01	-8.083894E+01
2.450000E-07	2.200000E+01	-7.931813E+01
2.450000E-07	2.400000E+01	-7.826953E+01
2.450000E-07	2.600000E+01	-7.845014E+01
2.450000E-07	2.800000E+01	-7.702368E+01
2.450000E-07	3.000000E+01	-7.559998E+01
2.450000E-07	3.200000E+01	-7.613722E+01
2.450000E-07	3.400000E+01	-7.381876E+01
2.450000E-07	3.600000E+01	-7.544589E+01
2.450000E-07	3.800000E+01	-7.658076E+01
2.450000E-07	4.000000E+01	-7.404522E+01
2.450000E-07	4.200000E+01	-7.205551E+01
2.450000E-07	4.400000E+01	-7.078635E+01
2.450000E-07	4.600000E+01	-7.186268E+01
2.450000E-07	4.800000E+01	-7.184602E+01
2.450000E-07	5.000000E+01	-7.092381E+01
2.450000E-07	5.200000E+01	-7.061347E+01
2.450000E-07	5.400000E+01	-6.897900E+01
2.450000E-07	5.600000E+01	-6.936489E+01
2.450000E-07	5.800000E+01	-6.870852E+01
2.450000E-07	6.000000E+01	-6.752749E+01
2.450000E-07	6.200000E+01	-6.796537E+01
2.450000E-07	6.400000E+01	-6.740042E+01
2.450000E-07	6.600000E+01	-6.777304E+01
2.450000E-07	6.800000E+01	-6.627149E+01
2.450000E-07	7.000000E+01	-6.619050E+01
2.450000E-07	7.200000E+01	-6.602749E+01
2.450000E-07	7.400000E+01	-6.676299E+01
2.450000E-07	7.600000E+01	-6.486203E+01
2.450000E-07	7.800000E+01	-6.599210E+01
2.450000E-07	8.000000E+01	-6.445871E+01
2.450000E-07	8.200000E+01	-6.621964E+01
2.450000E-07	8.400000E+01	-6.509360E+01
2.450000E-07	8.600000E+01	-6.398996E+01
2.450000E-07	8.800000E+01	-6.471870E+01
2.450000E-07	9.000000E+01	-6.493710E+01
2.450000E-07	9.200000E+01	-6.389721E+01
2.450000E-07	9.400000E+01	-6.353010E+01
2.450000E-07	9.600000E+01	-6.267920E+01
2.450000E-07	9.800000E+01	-6.430706E+01
2.450000E-07	1.000000E+02	-6.344465E+01

2.500000E-07	2.000000E+00	-8.918781E+01
2.500000E-07	4.000000E+00	-8.849685E+01
2.500000E-07	6.000000E+00	-8.591595E+01
2.500000E-07	8.000000E+00	-8.823119E+01
2.500000E-07	1.000000E+01	-8.780712E+01
2.500000E-07	1.200000E+01	-9.094090E+01
2.500000E-07	1.400000E+01	-8.746407E+01
2.500000E-07	1.600000E+01	-8.650342E+01
2.500000E-07	1.800000E+01	-8.077797E+01
2.500000E-07	2.000000E+01	-8.053761E+01
2.500000E-07	2.200000E+01	-8.200891E+01
2.500000E-07	2.400000E+01	-8.224320E+01
2.500000E-07	2.600000E+01	-8.151655E+01
2.500000E-07	2.800000E+01	-7.975711E+01
2.500000E-07	3.000000E+01	-7.773685E+01
2.500000E-07	3.200000E+01	-7.725308E+01
2.500000E-07	3.400000E+01	-7.880091E+01
2.500000E-07	3.600000E+01	-7.896599E+01
2.500000E-07	3.800000E+01	-7.895911E+01
2.500000E-07	4.000000E+01	-7.568329E+01
2.500000E-07	4.200000E+01	-7.487088E+01
2.500000E-07	4.400000E+01	-7.541499E+01
2.500000E-07	4.600000E+01	-7.596126E+01
2.500000E-07	4.800000E+01	-7.529780E+01
2.500000E-07	5.000000E+01	-7.359661E+01
2.500000E-07	5.200000E+01	-7.178094E+01
2.500000E-07	5.400000E+01	-7.252760E+01
2.500000E-07	5.600000E+01	-6.944256E+01
2.500000E-07	5.800000E+01	-7.028862E+01
2.500000E-07	6.000000E+01	-7.100238E+01
2.500000E-07	6.200000E+01	-7.151062E+01
2.500000E-07	6.400000E+01	-7.053453E+01
2.500000E-07	6.600000E+01	-6.998979E+01
2.500000E-07	6.800000E+01	-6.947178E+01
2.500000E-07	7.000000E+01	-6.958193E+01
2.500000E-07	7.200000E+01	-6.889111E+01
2.500000E-07	7.400000E+01	-6.878798E+01
2.500000E-07	7.600000E+01	-6.737219E+01
2.500000E-07	7.800000E+01	-6.747766E+01
2.500000E-07	8.000000E+01	-6.683572E+01
2.500000E-07	8.200000E+01	-6.697272E+01
2.500000E-07	8.400000E+01	-6.552166E+01
2.500000E-07	8.600000E+01	-6.834689E+01
2.500000E-07	8.800000E+01	-6.697989E+01
2.500000E-07	9.000000E+01	-6.792979E+01
2.500000E-07	9.200000E+01	-6.787575E+01
2.500000E-07	9.400000E+01	-6.601699E+01
2.500000E-07	9.600000E+01	-6.647742E+01
2.500000E-07	9.800000E+01	-6.609462E+01
2.500000E-07	1.000000E+02	-6.605790E+01



==> figs/OTresultfiles/UOT_vs_recall_and_radius_result-6.40E-06-1.25E-07-100-50-51-51.txt <==
# domain = [0, 100] x [0.00E+00,2.50E-07]
# range = [1.24E-24,1.59E-07]
radius	recall	UOT
0.000000E+00	0.000000E+00	1.250000E-07
0.000000E+00	2.000000E+00	1.225003E-07
0.000000E+00	4.000000E+00	1.200000E-07
0.000000E+00	6.000000E+00	1.175000E-07
0.000000E+00	8.000000E+00	1.150000E-07
0.000000E+00	1.000000E+01	1.125000E-07
0.000000E+00	1.200000E+01	1.100000E-07
0.000000E+00	1.400000E+01	1.075000E-07
0.000000E+00	1.600000E+01	1.050000E-07
0.000000E+00	1.800000E+01	1.025002E-07
0.000000E+00	2.000000E+01	1.000000E-07
0.000000E+00	2.200000E+01	9.750000E-08
0.000000E+00	2.400000E+01	9.500000E-08
0.000000E+00	2.600000E+01	9.250000E-08
0.000000E+00	2.800000E+01	9.000000E-08
0.000000E+00	3.000000E+01	8.750000E-08
0.000000E+00	3.200000E+01	8.500002E-08
0.000000E+00	3.400000E+01	8.250000E-08
0.000000E+00	3.600000E+01	8.000001E-08
0.000000E+00	3.800000E+01	7.750000E-08
0.000000E+00	4.000000E+01	7.500000E-08
0.000000E+00	4.200000E+01	7.250000E-08
0.000000E+00	4.400000E+01	7.000000E-08
0.000000E+00	4.600000E+01	6.750000E-08
0.000000E+00	4.800000E+01	6.500000E-08
0.000000E+00	5.000000E+01	6.250000E-08
0.000000E+00	5.200000E+01	6.000000E-08
0.000000E+00	5.400000E+01	5.750000E-08
0.000000E+00	5.600000E+01	5.500001E-08
0.000000E+00	5.800000E+01	5.250000E-08
0.000000E+00	6.000000E+01	5.000000E-08
0.000000E+00	6.200000E+01	4.750000E-08
0.000000E+00	6.400000E+01	4.500000E-08
0.000000E+00	6.600000E+01	4.250000E-08
0.000000E+00	6.800000E+01	4.000000E-08
0.000000E+00	7.000000E+01	3.750000E-08
0.000000E+00	7.200000E+01	3.500000E-08
0.000000E+00	7.400000E+01	3.250000E-08
0.000000E+00	7.600000E+01	3.000000E-08
0.000000E+00	7.800000E+01	2.750000E-08
0.000000E+00	8.000000E+01	2.500000E-08
0.000000E+00	8.200000E+01	2.250000E-08
0.000000E+00	8.400000E+01	2.000000E-08
0.000000E+00	8.600000E+01	1.750002E-08
0.000000E+00	8.800000E+01	1.500000E-08
0.000000E+00	9.000000E+01	1.250000E-08
0.000000E+00	9.200000E+01	1.000000E-08
0.000000E+00	9.400000E+01	7.500000E-09
0.000000E+00	9.600000E+01	5.000000E-09
0.000000E+00	9.800000E+01	2.500000E-09
0.000000E+00	1.000000E+02	1.243039E-24

5.000000E-09	0.000000E+00	1.250000E-07
5.000000E-09	2.000000E+00	1.225640E-07
5.000000E-09	4.000000E+00	1.201368E-07
5.000000E-09	6.000000E+00	1.177018E-07
5.000000E-09	8.000000E+00	1.152671E-07
5.000000E-09	1.000000E+01	1.128326E-07
5.000000E-09	1.200000E+01	1.104060E-07
5.000000E-09	1.400000E+01	1.079670E-07
5.000000E-09	1.600000E+01	1.055271E-07
5.000000E-09	1.800000E+01	1.031058E-07
5.000000E-09	2.000000E+01	1.006684E-07
5.000000E-09	2.200000E+01	9.823405E-08
5.000000E-09	2.400000E+01	9.580258E-08
5.000000E-09	2.600000E+01	9.338221E-08
5.000000E-09	2.800000E+01	9.094471E-08
5.000000E-09	3.000000E+01	8.851958E-08
5.000000E-09	3.200000E+01	8.606984E-08
5.000000E-09	3.400000E+01	8.363253E-08
5.000000E-09	3.600000E+01	8.121265E-08
5.000000E-09	3.800000E+01	7.875882E-08
5.000000E-09	4.000000E+01	7.633616E-08
5.000000E-09	4.200000E+01	7.391351E-08
5.000000E-09	4.400000E+01	7.146951E-08
5.000000E-09	4.600000E+01	6.905663E-08
5.000000E-09	4.800000E+01	6.661750E-08
5.000000E-09	5.000000E+01	6.416811E-08
5.000000E-09	5.200000E+01	6.173770E-08
5.000000E-09	5.400000E+01	5.931024E-08
5.000000E-09	5.600000E+01	5.687963E-08
5.000000E-09	5.800000E+01	5.443541E-08
5.000000E-09	6.000000E+01	5.198833E-08
5.000000E-09	6.200000E+01	4.958046E-08
5.000000E-09	6.400000E+01	4.711551E-08
5.000000E-09	6.600000E+01	4.468808E-08
5.000000E-09	6.800000E+01	4.227948E-08
5.000000E-09	7.000000E+01	3.982871E-08
5.000000E-09	7.200000E+01	3.740681E-08
5.000000E-09	7.400000E+01	3.494355E-08
5.000000E-09	7.600000E+01	3.254663E-08
5.000000E-09	7.800000E+01	3.012781E-08
5.000000E-09	8.000000E+01	2.767549E-08
5.000000E-09	8.200000E+01	2.525183E-08
5.000000E-09	8.400000E+01	2.280895E-08
5.000000E-09	8.600000E+01	2.038173E-08
5.000000E-09	8.800000E+01	1.795111E-08
5.000000E-09	9.000000E+01	1.551449E-08
5.000000E-09	9.200000E+01	1.305056E-08
5.000000E-09	9.400000E+01	1.060202E-08
5.000000E-09	9.600000E+01	8.183992E-09
5.000000E-09	9.800000E+01	5.753420E-09
5.000000E-09	1.000000E+02	3.327890E-09

1.000000E-08	0.000000E+00	1.250000E-07
1.000000E-08	2.000000E+00	1.226310E-07
1.000000E-08	4.000000E+00	1.202585E-07
1.000000E-08	6.000000E+00	1.178982E-07
1.000000E-08	8.000000E+00	1.155435E-07
1.000000E-08	1.000000E+01	1.131661E-07
1.000000E-08	1.200000E+01	1.108279E-07
1.000000E-08	1.400000E+01	1.084377E-07
1.000000E-08	1.600000E+01	1.060650E-07
1.000000E-08	1.800000E+01	1.037083E-07
1.000000E-08	2.000000E+01	1.013293E-07
1.000000E-08	2.200000E+01	9.894593E-08
1.000000E-08	2.400000E+01	9.660243E-08
1.000000E-08	2.600000E+01	9.420879E-08
1.000000E-08	2.800000E+01	9.184293E-08
1.000000E-08	3.000000E+01	8.949321E-08
1.000000E-08	3.200000E+01	8.714571E-08
1.000000E-08	3.400000E+01	8.477311E-08
1.000000E-08	3.600000E+01	8.237028E-08
1.000000E-08	3.800000E+01	8.001477E-08
1.000000E-08	4.000000E+01	7.770210E-08
1.000000E-08	4.200000E+01	7.529940E-08
1.000000E-08	4.400000E+01	7.287679E-08
1.000000E-08	4.600000E+01	7.059229E-08
1.000000E-08	4.800000E+01	6.817293E-08
1.000000E-08	5.000000E+01	6.583588E-08
1.000000E-08	5.200000E+01	6.347346E-08
1.000000E-08	5.400000E+01	6.106293E-08
1.000000E-08	5.600000E+01	5.875740E-08
1.000000E-08	5.800000E+01	5.636762E-08
1.000000E-08	6.000000E+01	5.401127E-08
1.000000E-08	6.200000E+01	5.162263E-08
1.000000E-08	6.400000E+01	4.929259E-08
1.000000E-08	6.600000E+01	4.691290E-08
1.000000E-08	6.800000E+01	4.450535E-08
1.000000E-08	7.000000E+01	4.216005E-08
1.000000E-08	7.200000E+01	3.978767E-08
1.000000E-08	7.400000E+01	3.743211E-08
1.000000E-08	7.600000E+01	3.506653E-08
1.000000E-08	7.800000E+01	3.266799E-08
1.000000E-08	8.000000E+01	3.036637E-08
1.000000E-08	8.200000E+01	2.798564E-08
1.000000E-08	8.400000E+01	2.561136E-08
1.000000E-08	8.600000E+01	2.324071E-08
1.000000E-08	8.800000E+01	2.085474E-08
1.000000E-08	9.000000E+01	1.847952E-08
1.000000E-08	9.200000E+01	1.608653E-08
1.000000E-08	9.400000E+01	1.375232E-08
1.000000E-08	9.600000E+01	1.142736E-08
1.000000E-08	9.800000E+01	9.017241E-09
1.000000E-08	1.000000E+02	6.631108E-09

1.500000E-08	0.000000E+00	1.250000E-07
1.500000E-08	2.000000E+00	1.227009E-07
1.500000E-08	4.000000E+00	1.203922E-07
1.500000E-08	6.000000E+00	1.181232E-07
1.500000E-08	8.000000E+00	1.158376E-07
1.500000E-08	1.000000E+01	1.134999E-07
1.500000E-08	1.200000E+01	1.111963E-07
1.500000E-08	1.400000E+01	1.089249E-07
1.500000E-08	1.600000E+01	1.066206E-07
1.500000E-08	1.800000E+01	1.043205E-07
1.500000E-08	2.000000E+01	1.020182E-07
1.500000E-08	2.200000E+01	9.968470E-08
1.500000E-08	2.400000E+01	9.739947E-08
1.500000E-08	2.600000E+01	9.508893E-08
1.500000E-08	2.800000E+01	9.277907E-08
1.500000E-08	3.000000E+01	9.050090E-08
1.500000E-08	3.200000E+01	8.818999E-08
1.500000E-08	3.400000E+01	8.596087E-08
1.500000E-08	3.600000E+01	8.359373E-08
1.500000E-08	3.800000E+01	8.126691E-08
1.500000E-08	4.000000E+01	7.894652E-08
1.500000E-08	4.200000E+01	7.666178E-08
1.500000E-08	4.400000E+01	7.444130E-08
1.500000E-08	4.600000E+01	7.209661E-08
1.500000E-08	4.800000E+01	6.981876E-08
1.500000E-08	5.000000E+01	6.749594E-08
1.500000E-08	5.200000E+01	6.524299E-08
1.500000E-08	5.400000E+01	6.291792E-08
1.500000E-08	5.600000E+01	6.058536E-08
1.500000E-08	5.800000E+01	5.830463E-08
1.500000E-08	6.000000E+01	5.592158E-08
1.500000E-08	6.200000E+01	5.365435E-08
1.500000E-08	6.400000E+01	5.139190E-08
1.500000E-08	6.600000E+01	4.909152E-08
1.500000E-08	6.800000E+01	4.681536E-08
1.500000E-08	7.000000E+01	4.448418E-08
1.500000E-08	7.200000E+01	4.225455E-08
1.500000E-08	7.400000E+01	3.985652E-08
1.500000E-08	7.600000E+01	3.763919E-08
1.500000E-08	7.800000E+01	3.529579E-08
1.500000E-08	8.000000E+01	3.304607E-08
1.500000E-08	8.200000E+01	3.066089E-08
1.500000E-08	8.400000E+01	2.837273E-08
1.500000E-08	8.600000E+01	2.609362E-08
1.500000E-08	8.800000E+01	2.378895E-08
1.500000E-08	9.000000E+01	2.153195E-08
1.500000E-08	9.200000E+01	1.923255E-08
1.500000E-08	9.400000E+01	1.692765E-08
1.500000E-08	9.600000E+01	1.456758E-08
1.500000E-08	9.800000E+01	1.231350E-08
1.500000E-08	1.000000E+02	9.995287E-09

2.000000E-08	0.000000E+00	1.250000E-07
2.000000E-08	2.000000E+00	1.227604E-07
2.000000E-08	4.000000E+00	1.205290E-07
2.000000E-08	6.000000E+00	1.183121E-07
2.000000E-08	8.000000E+00	1.160821E-07
2.000000E-08	1.000000E+01	1.138187E-07
2.000000E-08	1.200000E+01	1.116226E-07
2.000000E-08	1.400000E+01	1.094011E-07
2.000000E-08	1.600000E+01	1.071309E-07
2.000000E-08	1.800000E+01	1.049104E-07
2.000000E-08	2.000000E+01	1.026378E-07
2.000000E-08	2.200000E+01	1.004449E-07
2.000000E-08	2.400000E+01	9.816180E-08
2.000000E-08	2.600000E+01	9.589018E-08
2.000000E-08	2.800000E+01	9.366543E-08
2.000000E-08	3.000000E+01	9.152161E-08
2.000000E-08	3.200000E+01	8.933135E-08
2.000000E-08	3.400000E+01	8.704334E-08
2.000000E-08	3.600000E+01	8.479589E-08
2.000000E-08	3.800000E+01	8.259548E-08
2.000000E-08	4.000000E+01	8.038131E-08
2.000000E-08	4.200000E+01	7.810215E-08
2.000000E-08	4.400000E+01	7.589012E-08
2.000000E-08	4.600000E+01	7.364457E-08
2.000000E-08	4.800000E+01	7.132811E-08
2.000000E-08	5.000000E+01	6.919086E-08
2.000000E-08	5.200000E+01	6.682927E-08
2.000000E-08	5.400000E+01	6.467811E-08
2.000000E-08	5.600000E+01	6.246950E-08
2.000000E-08	5.800000E+01	6.026998E-08
2.000000E-08	6.000000E+01	5.796621E-08
2.000000E-08	6.200000E+01	5.577706E-08
2.000000E-08	6.400000E+01	5.358083E-08
2.000000E-08	6.600000E+01	5.133687E-08
2.000000E-08	6.800000E+01	4.893085E-08
2.000000E-08	7.000000E+01	4.679881E-08
2.000000E-08	7.200000E+01	4.464769E-08
2.000000E-08	7.400000E+01	4.233817E-08
2.000000E-08	7.600000E+01	4.002518E-08
2.000000E-08	7.800000E+01	3.786776E-08
2.000000E-08	8.000000E+01	3.581959E-08
2.000000E-08	8.200000E+01	3.333072E-08
2.000000E-08	8.400000E+01	3.117693E-08
2.000000E-08	8.600000E+01	2.900769E-08
2.000000E-08	8.800000E+01	2.664193E-08
2.000000E-08	9.000000E+01	2.451267E-08
2.000000E-08	9.200000E+01	2.233919E-08
2.000000E-08	9.400000E+01	2.003405E-08
2.000000E-08	9.600000E+01	1.775430E-08
2.000000E-08	9.800000E+01	1.559596E-08
2.000000E-08	1.000000E+02	1.334880E-08

2.500000E-08	0.000000E+00	1.250000E-07
2.500000E-08	2.000000E+00	1.228370E-07
2.500000E-08	4.000000E+00	1.206677E-07
2.500000E-08	6.000000E+00	1.184475E-07
2.500000E-08	8.000000E+00	1.163333E-07
2.500000E-08	1.000000E+01	1.141754E-07
2.500000E-08	1.200000E+01	1.119663E-07
2.500000E-08	1.400000E+01	1.098767E-07
2.500000E-08	1.600000E+01	1.076736E-07
2.500000E-08	1.800000E+01	1.055267E-07
2.500000E-08	2.000000E+01	1.034038E-07
2.500000E-08	2.200000E+01	1.010748E-07
2.500000E-08	2.400000E+01	9.904504E-08
2.500000E-08	2.600000E+01	9.687083E-08
2.500000E-08	2.800000E+01	9.473342E-08
2.500000E-08	3.000000E+01	9.253618E-08
2.500000E-08	3.200000E+01	9.033617E-08
2.500000E-08	3.400000E+01	8.821578E-08
2.500000E-08	3.600000E+01	8.601742E-08
2.500000E-08	3.800000E+01	8.392561E-08
2.500000E-08	4.000000E+01	8.173057E-08
2.500000E-08	4.200000E+01	7.949659E-08
2.500000E-08	4.400000E+01	7.735777E-08
2.500000E-08	4.600000E+01	7.508013E-08
2.500000E-08	4.800000E+01	7.309069E-08
2.500000E-08	5.000000E+01	7.071398E-08
2.500000E-08	5.200000E+01	6.862005E-08
2.500000E-08	5.400000E+01	6.651356E-08
2.500000E-08	5.600000E+01	6.439555E-08
2.500000E-08	5.800000E+01	6.220232E-08
2.500000E-08	6.000000E+01	6.010370E-08
2.500000E-08	6.200000E+01	5.776273E-08
2.500000E-08	6.400000E+01	5.570976E-08
2.500000E-08	6.600000E+01	5.363759E-08
2.500000E-08	6.800000E+01	5.128895E-08
2.500000E-08	7.000000E+01	4.920772E-08
2.500000E-08	7.200000E+01	4.703833E-08
2.500000E-08	7.400000E+01	4.480628E-08
2.500000E-08	7.600000E+01	4.254730E-08
2.500000E-08	7.800000E+01	4.054384E-08
2.500000E-08	8.000000E+01	3.835739E-08
2.500000E-08	8.200000E+01	3.610761E-08
2.500000E-08	8.400000E+01	3.395057E-08
2.500000E-08	8.600000E+01	3.180523E-08
2.500000E-08	8.800000E+01	2.967110E-08
2.500000E-08	9.000000E+01	2.746611E-08
2.500000E-08	9.200000E+01	2.559087E-08
2.500000E-08	9.400000E+01	2.310634E-08
2.500000E-08	9.600000E+01	2.096746E-08
2.500000E-08	9.800000E+01	1.886279E-08
2.500000E-08	1.000000E+02	1.664118E-08

3.000000E-08	0.000000E+00	1.250000E-07
3.000000E-08	2.000000E+00	1.229028E-07
3.000000E-08	4.000000E+00	1.208021E-07
3.000000E-08	6.000000E+00	1.187495E-07
3.000000E-08	8.000000E+00	1.165876E-07
3.000000E-08	1.000000E+01	1.144685E-07
3.000000E-08	1.200000E+01	1.123826E-07
3.000000E-08	1.400000E+01	1.102524E-07
3.000000E-08	1.600000E+01	1.081487E-07
3.000000E-08	1.800000E+01	1.061411E-07
3.000000E-08	2.000000E+01	1.040539E-07
3.000000E-08	2.200000E+01	1.019075E-07
3.000000E-08	2.400000E+01	9.981755E-08
3.000000E-08	2.600000E+01	9.762071E-08
3.000000E-08	2.800000E+01	9.555087E-08
3.000000E-08	3.000000E+01	9.352619E-08
3.000000E-08	3.200000E+01	9.136236E-08
3.000000E-08	3.400000E+01	8.925750E-08
3.000000E-08	3.600000E+01	8.729124E-08
3.000000E-08	3.800000E+01	8.508962E-08
3.000000E-08	4.000000E+01	8.311296E-08
3.000000E-08	4.200000E+01	8.097969E-08
3.000000E-08	4.400000E+01	7.882446E-08
3.000000E-08	4.600000E+01	7.671408E-08
3.000000E-08	4.800000E+01	7.466095E-08
3.000000E-08	5.000000E+01	7.253738E-08
3.000000E-08	5.200000E+01	7.041333E-08
3.000000E-08	5.400000E+01	6.823611E-08
3.000000E-08	5.600000E+01	6.611549E-08
3.000000E-08	5.800000E+01	6.413971E-08
3.000000E-08	6.000000E+01	6.199182E-08
3.000000E-08	6.200000E+01	6.000921E-08
3.000000E-08	6.400000E+01	5.777251E-08
3.000000E-08	6.600000E+01	5.569687E-08
3.000000E-08	6.800000E+01	5.352572E-08
3.000000E-08	7.000000E+01	5.158561E-08
3.000000E-08	7.200000E+01	4.930032E-08
3.000000E-08	7.400000E+01	4.723378E-08
3.000000E-08	7.600000E+01	4.525572E-08
3.000000E-08	7.800000E+01	4.298472E-08
3.000000E-08	8.000000E+01	4.103846E-08
3.000000E-08	8.200000E+01	3.885708E-08
3.000000E-08	8.400000E+01	3.667356E-08
3.000000E-08	8.600000E+01	3.466351E-08
3.000000E-08	8.800000E+01	3.264808E-08
3.000000E-08	9.000000E+01	3.042100E-08
3.000000E-08	9.200000E+01	2.837358E-08
3.000000E-08	9.400000E+01	2.634009E-08
3.000000E-08	9.600000E+01	2.419133E-08
3.000000E-08	9.800000E+01	2.208167E-08
3.000000E-08	1.000000E+02	2.014564E-08

3.500000E-08	0.000000E+00	1.250000E-07
3.500000E-08	2.000000E+00	1.229750E-07
3.500000E-08	4.000000E+00	1.209325E-07
3.500000E-08	6.000000E+00	1.188614E-07
3.500000E-08	8.000000E+00	1.168806E-07
3.500000E-08	1.000000E+01	1.148529E-07
3.500000E-08	1.200000E+01	1.127761E-07
3.500000E-08	1.400000E+01	1.107112E-07
3.500000E-08	1.600000E+01	1.087179E-07
3.500000E-08	1.800000E+01	1.067000E-07
3.500000E-08	2.000000E+01	1.047070E-07
3.500000E-08	2.200000E+01	1.027089E-07
3.500000E-08	2.400000E+01	1.005835E-07
3.500000E-08	2.600000E+01	9.863735E-08
3.500000E-08	2.800000E+01	9.651488E-08
3.500000E-08	3.000000E+01	9.452915E-08
3.500000E-08	3.200000E+01	9.248970E-08
3.500000E-08	3.400000E+01	9.039804E-08
3.500000E-08	3.600000E+01	8.838806E-08
3.500000E-08	3.800000E+01	8.629040E-08
3.500000E-08	4.000000E+01	8.428394E-08
3.500000E-08	4.200000E+01	8.224209E-08
3.500000E-08	4.400000E+01	8.027491E-08
3.500000E-08	4.600000E+01	7.828387E-08
3.500000E-08	4.800000E+01	7.617745E-08
3.500000E-08	5.000000E+01	7.402509E-08
3.500000E-08	5.200000E+01	7.213290E-08
3.500000E-08	5.400000E+01	6.990608E-08
3.500000E-08	5.600000E+01	6.800784E-08
3.500000E-08	5.800000E+01	6.609111E-08
3.500000E-08	6.000000E+01	6.393431E-08
3.500000E-08	6.200000E+01	6.195703E-08
3.500000E-08	6.400000E+01	6.005687E-08
3.500000E-08	6.600000E+01	5.790092E-08
3.500000E-08	6.800000E+01	5.585856E-08
3.500000E-08	7.000000E+01	5.388972E-08
3.500000E-08	7.200000E+01	5.181259E-08
3.500000E-08	7.400000E+01	4.980647E-08
3.500000E-08	7.600000E+01	4.751065E-08
3.500000E-08	7.800000E+01	4.575356E-08
3.500000E-08	8.000000E+01	4.386626E-08
3.500000E-08	8.200000E+01	4.162466E-08
3.500000E-08	8.400000E+01	3.970949E-08
3.500000E-08	8.600000E+01	3.752965E-08
3.500000E-08	8.800000E+01	3.557352E-08
3.500000E-08	9.000000E+01	3.350702E-08
3.500000E-08	9.200000E+01	3.131075E-08
3.500000E-08	9.400000E+01	2.941067E-08
3.500000E-08	9.600000E+01	2.728548E-08
3.500000E-08	9.800000E+01	2.535690E-08
3.500000E-08	1.000000E+02	2.324179E-08

4.000000E-08	0.000000E+00	1.250000E-07
4.000000E-08	2.000000E+00	1.230450E-07
4.000000E-08	4.000000E+00	1.211072E-07
4.000000E-08	6.000000E+00	1.190905E-07
4.000000E-08	8.000000E+00	1.171570E-07
4.000000E-08	1.000000E+01	1.151971E-07
4.000000E-08	1.200000E+01	1.131265E-07
4.000000E-08	1.400000E+01	1.113042E-07
4.000000E-08	1.600000E+01	1.091217E-07
4.000000E-08	1.800000E+01	1.072050E-07
4.000000E-08	2.000000E+01	1.053142E-07
4.000000E-08	2.200000E+01	1.033603E-07
4.000000E-08	2.400000E+01	1.014301E-07
4.000000E-08	2.600000E+01	9.934156E-08
4.000000E-08	2.800000E+01	9.738969E-08
4.000000E-08	3.000000E+01	9.555320E-08
4.000000E-08	3.200000E+01	9.363916E-08
4.000000E-08	3.400000E+01	9.157917E-08
4.000000E-08	3.600000E+01	8.969086E-08
4.000000E-08	3.800000E+01	8.765890E-08
4.000000E-08	4.000000E+01	8.568934E-08
4.000000E-08	4.200000E+01	8.363128E-08
4.000000E-08	4.400000E+01	8.150151E-08
4.000000E-08	4.600000E+01	7.977653E-08
4.000000E-08	4.800000E+01	7.775422E-08
4.000000E-08	5.000000E+01	7.572187E-08
4.000000E-08	5.200000E+01	7.395681E-08
4.000000E-08	5.400000E+01	7.170429E-08
4.000000E-08	5.600000E+01	6.997140E-08
4.000000E-08	5.800000E+01	6.782423E-08
4.000000E-08	6.000000E+01	6.582822E-08
4.000000E-08	6.200000E+01	6.392900E-08
4.000000E-08	6.400000E+01	6.196502E-08
4.000000E-08	6.600000E+01	6.014602E-08
4.000000E-08	6.800000E+01	5.819863E-08
4.000000E-08	7.000000E+01	5.632978E-08
4.000000E-08	7.200000E+01	5.422139E-08
4.000000E-08	7.400000E+01	5.213207E-08
4.000000E-08	7.600000E+01	5.029940E-08
4.000000E-08	7.800000E+01	4.821619E-08
4.000000E-08	8.000000E+01	4.639684E-08
4.000000E-08	8.200000E+01	4.418890E-08
4.000000E-08	8.400000E+01	4.229193E-08
4.000000E-08	8.600000E+01	4.056720E-08
4.000000E-08	8.800000E+01	3.840814E-08
4.000000E-08	9.000000E+01	3.630625E-08
4.000000E-08	9.200000E+01	3.466129E-08
4.000000E-08	9.400000E+01	3.239483E-08
4.000000E-08	9.600000E+01	3.055634E-08
4.000000E-08	9.800000E+01	2.860125E-08
4.000000E-08	1.000000E+02	2.690623E-08

4.500000E-08	0.000000E+00	1.250000E-07
4.500000E-08	2.000000E+00	1.231044E-07
4.500000E-08	4.000000E+00	1.211394E-07
4.500000E-08	6.000000E+00	1.192270E-07
4.500000E-08	8.000000E+00	1.174125E-07
4.500000E-08	1.000000E+01	1.154778E-07
4.500000E-08	1.200000E+01	1.136352E-07
4.500000E-08	1.400000E+01	1.117005E-07
4.500000E-08	1.600000E+01	1.098351E-07
4.500000E-08	1.800000E+01	1.078133E-07
4.500000E-08	2.000000E+01	1.060272E-07
4.500000E-08	2.200000E+01	1.041421E-07
4.500000E-08	2.400000E+01	1.021356E-07
4.500000E-08	2.600000E+01	1.002321E-07
4.500000E-08	2.800000E+01	9.845446E-08
4.500000E-08	3.000000E+01	9.656546E-08
4.500000E-08	3.200000E+01	9.450455E-08
4.500000E-08	3.400000E+01	9.267786E-08
4.500000E-08	3.600000E+01	9.092521E-08
4.500000E-08	3.800000E+01	8.873782E-08
4.500000E-08	4.000000E+01	8.704493E-08
4.500000E-08	4.200000E+01	8.503649E-08
4.500000E-08	4.400000E+01	8.327084E-08
4.500000E-08	4.600000E+01	8.130911E-08
4.500000E-08	4.800000E+01	7.912938E-08
4.500000E-08	5.000000E+01	7.743794E-08
4.500000E-08	5.200000E+01	7.545023E-08
4.500000E-08	5.400000E+01	7.362077E-08
4.500000E-08	5.600000E+01	7.170813E-08
4.500000E-08	5.800000E+01	6.979675E-08
4.500000E-08	6.000000E+01	6.800498E-08
4.500000E-08	6.200000E+01	6.587652E-08
4.500000E-08	6.400000E+01	6.416592E-08
4.500000E-08	6.600000E+01	6.219168E-08
4.500000E-08	6.800000E+01	6.034956E-08
4.500000E-08	7.000000E+01	5.850696E-08
4.500000E-08	7.200000E+01	5.657565E-08
4.500000E-08	7.400000E+01	5.460833E-08
4.500000E-08	7.600000E+01	5.282124E-08
4.500000E-08	7.800000E+01	5.076635E-08
4.500000E-08	8.000000E+01	4.860434E-08
4.500000E-08	8.200000E+01	4.691868E-08
4.500000E-08	8.400000E+01	4.500208E-08
4.500000E-08	8.600000E+01	4.351755E-08
4.500000E-08	8.800000E+01	4.121739E-08
4.500000E-08	9.000000E+01	3.954594E-08
4.500000E-08	9.200000E+01	3.732754E-08
4.500000E-08	9.400000E+01	3.544600E-08
4.500000E-08	9.600000E+01	3.357821E-08
4.500000E-08	9.800000E+01	3.172227E-08
4.500000E-08	1.000000E+02	2.995741E-08

5.000000E-08	0.000000E+00	1.250000E-07
5.000000E-08	2.000000E+00	1.231271E-07
5.000000E-08	4.000000E+00	1.213532E-07
5.000000E-08	6.000000E+00	1.195112E-07
5.000000E-08	8.000000E+00	1.176866E-07
5.000000E-08	1.000000E+01	1.158310E-07
5.000000E-08	1.200000E+01	1.139685E-07
5.000000E-08	1.400000E+01	1.121788E-07
5.000000E-08	1.600000E+01	1.103798E-07
5.000000E-08	1.800000E+01	1.085055E-07
5.000000E-08	2.000000E+01	1.067157E-07
5.000000E-08	2.200000E+01	1.048137E-07
5.000000E-08	2.400000E+01	1.029122E-07
5.000000E-08	2.600000E+01	1.008871E-07
5.000000E-08	2.800000E+01	9.928345E-08
5.000000E-08	3.000000E+01	9.754957E-08
5.000000E-08	3.200000E+01	9.565759E-08
5.000000E-08	3.400000E+01	9.374745E-08
5.000000E-08	3.600000E+01	9.189445E-08
5.000000E-08	3.800000E+01	9.017307E-08
5.000000E-08	4.000000E+01	8.803436E-08
5.000000E-08	4.200000E+01	8.647022E-08
5.000000E-08	4.400000E+01	8.454737E-08
5.000000E-08	4.600000E+01	8.293872E-08
5.000000E-08	4.800000E+01	8.082155E-08
5.000000E-08	5.000000E+01	7.898243E-08
5.000000E-08	5.200000E+01	7.723317E-08
5.000000E-08	5.400000E+01	7.566059E-08
5.000000E-08	5.600000E+01	7.358692E-08
5.000000E-08	5.800000E+01	7.177758E-08
5.000000E-08	6.000000E+01	6.997909E-08
5.000000E-08	6.200000E+01	6.797372E-08
5.000000E-08	6.400000E+01	6.617430E-08
5.000000E-08	6.600000E+01	6.438975E-08
5.000000E-08	6.800000E+01	6.267320E-08
5.000000E-08	7.000000E+01	6.098159E-08
5.000000E-08	7.200000E+01	5.896917E-08
5.000000E-08	7.400000E+01	5.699806E-08
5.000000E-08	7.600000E+01	5.529855E-08
5.000000E-08	7.800000E+01	5.348380E-08
5.000000E-08	8.000000E+01	5.145532E-08
5.000000E-08	8.200000E+01	4.970315E-08
5.000000E-08	8.400000E+01	4.802808E-08
5.000000E-08	8.600000E+01	4.631904E-08
5.000000E-08	8.800000E+01	4.408330E-08
5.000000E-08	9.000000E+01	4.225867E-08
5.000000E-08	9.200000E+01	4.057684E-08
5.000000E-08	9.400000E+01	3.866990E-08
5.000000E-08	9.600000E+01	3.713519E-08
5.000000E-08	9.800000E+01	3.513693E-08
5.000000E-08	1.000000E+02	3.317955E-08

5.500000E-08	0.000000E+00	1.250000E-07
5.500000E-08	2.000000E+00	1.231694E-07
5.500000E-08	4.000000E+00	1.214694E-07
5.500000E-08	6.000000E+00	1.196154E-07
5.500000E-08	8.000000E+00	1.178648E-07
5.500000E-08	1.000000E+01	1.161780E-07
5.500000E-08	1.200000E+01	1.143173E-07
5.500000E-08	1.400000E+01	1.126399E-07
5.500000E-08	1.600000E+01	1.108569E-07
5.500000E-08	1.800000E+01	1.091092E-07
5.500000E-08	2.000000E+01	1.073634E-07
5.500000E-08	2.200000E+01	1.055458E-07
5.500000E-08	2.400000E+01	1.038815E-07
5.500000E-08	2.600000E+01	1.017399E-07
5.500000E-08	2.800000E+01	1.000857E-07
5.500000E-08	3.000000E+01	9.851819E-08
5.500000E-08	3.200000E+01	9.681985E-08
5.500000E-08	3.400000E+01	9.513666E-08
5.500000E-08	3.600000E+01	9.303943E-08
5.500000E-08	3.800000E+01	9.130905E-08
5.500000E-08	4.000000E+01	8.972095E-08
5.500000E-08	4.200000E+01	8.764143E-08
5.500000E-08	4.400000E+01	8.623675E-08
5.500000E-08	4.600000E+01	8.422703E-08
5.500000E-08	4.800000E+01	8.242329E-08
5.500000E-08	5.000000E+01	8.082911E-08
5.500000E-08	5.200000E+01	7.903884E-08
5.500000E-08	5.400000E+01	7.716313E-08
5.500000E-08	5.600000E+01	7.549494E-08
5.500000E-08	5.800000E+01	7.382274E-08
5.500000E-08	6.000000E+01	7.200415E-08
5.500000E-08	6.200000E+01	7.005932E-08
5.500000E-08	6.400000E+01	6.834937E-08
5.500000E-08	6.600000E+01	6.652584E-08
5.500000E-08	6.800000E+01	6.491176E-08
5.500000E-08	7.000000E+01	6.299451E-08
5.500000E-08	7.200000E+01	6.135738E-08
5.500000E-08	7.400000E+01	5.956992E-08
5.500000E-08	7.600000E+01	5.772284E-08
5.500000E-08	7.800000E+01	5.593271E-08
5.500000E-08	8.000000E+01	5.409224E-08
5.500000E-08	8.200000E+01	5.246883E-08
5.500000E-08	8.400000E+01	5.056263E-08
5.500000E-08	8.600000E+01	4.886547E-08
5.500000E-08	8.800000E+01	4.728807E-08
5.500000E-08	9.000000E+01	4.539092E-08
5.500000E-08	9.200000E+01	4.330785E-08
5.500000E-08	9.400000E+01	4.206382E-08
5.500000E-08	9.600000E+01	4.011992E-08
5.500000E-08	9.800000E+01	3.849182E-08
5.500000E-08	1.000000E+02	3.651784E-08

6.000000E-08	0.000000E+00	1.250000E-07
6.000000E-08	2.000000E+00	1.232704E-07
6.000000E-08	4.000000E+00	1.215795E-07
6.000000E-08	6.000000E+00	1.199162E-07
6.000000E-08	8.000000E+00	1.182823E-07
6.000000E-08	1.000000E+01	1.163998E-07
6.000000E-08	1.200000E+01	1.147522E-07
6.000000E-08	1.400000E+01	1.130198E-07
6.000000E-08	1.600000E+01	1.114515E-07
6.000000E-08	1.800000E+01	1.096752E-07
6.000000E-08	2.000000E+01	1.078685E-07
6.000000E-08	2.200000E+01	1.062613E-07
6.000000E-08	2.400000E+01	1.046920E-07
6.000000E-08	2.600000E+01	1.029025E-07
6.000000E-08	2.800000E+01	1.010655E-07
6.000000E-08	3.000000E+01	9.963351E-08
6.000000E-08	3.200000E+01	9.780483E-08
6.000000E-08	3.400000E+01	9.605256E-08
6.000000E-08	3.600000E+01	9.444634E-08
6.000000E-08	3.800000E+01	9.273182E-08
6.000000E-08	4.000000E+01	9.094008E-08
6.000000E-08	4.200000E+01	8.939936E-08
6.000000E-08	4.400000E+01	8.747815E-08
6.000000E-08	4.600000E+01	8.603109E-08
6.000000E-08	4.800000E+01	8.394006E-08
6.000000E-08	5.000000E+01	8.253758E-08
6.000000E-08	5.200000E+01	8.086656E-08
6.000000E-08	5.400000E+01	7.900616E-08
6.000000E-08	5.600000E+01	7.730767E-08
6.000000E-08	5.800000E+01	7.571601E-08
6.000000E-08	6.000000E+01	7.396502E-08
6.000000E-08	6.200000E+01	7.230026E-08
6.000000E-08	6.400000E+01	7.063709E-08
6.000000E-08	6.600000E+01	6.883123E-08
6.000000E-08	6.800000E+01	6.686027E-08
6.000000E-08	7.000000E+01	6.529916E-08
6.000000E-08	7.200000E+01	6.355945E-08
6.000000E-08	7.400000E+01	6.209757E-08
6.000000E-08	7.600000E+01	6.022324E-08
6.000000E-08	7.800000E+01	5.832603E-08
6.000000E-08	8.000000E+01	5.716210E-08
6.000000E-08	8.200000E+01	5.535275E-08
6.000000E-08	8.400000E+01	5.350556E-08
6.000000E-08	8.600000E+01	5.162050E-08
6.000000E-08	8.800000E+01	4.986889E-08
6.000000E-08	9.000000E+01	4.861016E-08
6.000000E-08	9.200000E+01	4.648573E-08
6.000000E-08	9.400000E+01	4.505963E-08
6.000000E-08	9.600000E+01	4.356036E-08
6.000000E-08	9.800000E+01	4.165240E-08
6.000000E-08	1.000000E+02	4.007719E-08

6.500000E-08	0.000000E+00	1.250000E-07
6.500000E-08	2.000000E+00	1.233852E-07
6.500000E-08	4.000000E+00	1.217163E-07
6.500000E-08	6.000000E+00	1.201193E-07
6.500000E-08	8.000000E+00	1.183787E-07
6.500000E-08	1.000000E+01	1.168487E-07
6.500000E-08	1.200000E+01	1.151962E-07
6.500000E-08	1.400000E+01	1.135841E-07
6.500000E-08	1.600000E+01	1.117841E-07
6.500000E-08	1.800000E+01	1.102883E-07
6.500000E-08	2.000000E+01	1.086683E-07
6.500000E-08	2.200000E+01	1.070265E-07
6.500000E-08	2.400000E+01	1.054164E-07
6.500000E-08	2.600000E+01	1.036890E-07
6.500000E-08	2.800000E+01	1.020454E-07
6.500000E-08	3.000000E+01	1.004409E-07
6.500000E-08	3.200000E+01	9.887829E-08
6.500000E-08	3.400000E+01	9.709388E-08
6.500000E-08	3.600000E+01	9.549434E-08
6.500000E-08	3.800000E+01	9.374974E-08
6.500000E-08	4.000000E+01	9.215867E-08
6.500000E-08	4.200000E+01	9.057204E-08
6.500000E-08	4.400000E+01	8.895077E-08
6.500000E-08	4.600000E+01	8.726060E-08
6.500000E-08	4.800000E+01	8.577557E-08
6.500000E-08	5.000000E+01	8.391698E-08
6.500000E-08	5.200000E+01	8.250841E-08
6.500000E-08	5.400000E+01	8.065490E-08
6.500000E-08	5.600000E+01	7.930420E-08
6.500000E-08	5.800000E+01	7.738259E-08
6.500000E-08	6.000000E+01	7.605541E-08
6.500000E-08	6.200000E+01	7.409605E-08
6.500000E-08	6.400000E+01	7.271290E-08
6.500000E-08	6.600000E+01	7.088649E-08
6.500000E-08	6.800000E+01	6.954797E-08
6.500000E-08	7.000000E+01	6.759571E-08
6.500000E-08	7.200000E+01	6.606661E-08
6.500000E-08	7.400000E+01	6.460729E-08
6.500000E-08	7.600000E+01	6.298494E-08
6.500000E-08	7.800000E+01	6.152816E-08
6.500000E-08	8.000000E+01	5.947666E-08
6.500000E-08	8.200000E+01	5.798800E-08
6.500000E-08	8.400000E+01	5.597052E-08
6.500000E-08	8.600000E+01	5.470537E-08
6.500000E-08	8.800000E+01	5.299376E-08
6.500000E-08	9.000000E+01	5.154916E-08
6.500000E-08	9.200000E+01	4.954762E-08
6.500000E-08	9.400000E+01	4.774775E-08
6.500000E-08	9.600000E+01	4.627146E-08
6.500000E-08	9.800000E+01	4.496873E-08
6.500000E-08	1.000000E+02	4.325065E-08

7.000000E-08	0.000000E+00	1.250000E-07
7.000000E-08	2.000000E+00	1.233895E-07
7.000000E-08	4.000000E+00	1.217835E-07
7.000000E-08	6.000000E+00	1.202167E-07
7.000000E-08	8.000000E+00	1.186708E-07
7.000000E-08	1.000000E+01	1.171316E-07
7.000000E-08	1.200000E+01	1.155932E-07
7.000000E-08	1.400000E+01	1.140870E-07
7.000000E-08	1.600000E+01	1.123996E-07
7.000000E-08	1.800000E+01	1.109679E-07
7.000000E-08	2.000000E+01	1.090708E-07
7.000000E-08	2.200000E+01	1.077543E-07
7.000000E-08	2.400000E+01	1.061860E-07
7.000000E-08	2.600000E+01	1.046630E-07
7.000000E-08	2.800000E+01	1.030993E-07
7.000000E-08	3.000000E+01	1.014002E-07
7.000000E-08	3.200000E+01	9.992144E-08
7.000000E-08	3.400000E+01	9.842260E-08
7.000000E-08	3.600000E+01	9.685418E-08
7.000000E-08	3.800000E+01	9.537087E-08
7.000000E-08	4.000000E+01	9.355485E-08
7.000000E-08	4.200000E+01	9.204064E-08
7.000000E-08	4.400000E+01	9.051528E-08
7.000000E-08	4.600000E+01	8.878540E-08
7.000000E-08	4.800000E+01	8.736536E-08
7.000000E-08	5.000000E+01	8.582451E-08
7.000000E-08	5.200000E+01	8.426465E-08
7.000000E-08	5.400000E+01	8.247100E-08
7.000000E-08	5.600000E+01	8.087985E-08
7.000000E-08	5.800000E+01	7.921869E-08
7.000000E-08	6.000000E+01	7.777707E-08
7.000000E-08	6.200000E+01	7.623546E-08
7.000000E-08	6.400000E+01	7.460549E-08
7.000000E-08	6.600000E+01	7.342156E-08
7.000000E-08	6.800000E+01	7.181733E-08
7.000000E-08	7.000000E+01	7.015795E-08
7.000000E-08	7.200000E+01	6.857658E-08
7.000000E-08	7.400000E+01	6.682940E-08
7.000000E-08	7.600000E+01	6.506235E-08
7.000000E-08	7.800000E+01	6.422450E-08
7.000000E-08	8.000000E+01	6.225671E-08
7.000000E-08	8.200000E+01	6.085502E-08
7.000000E-08	8.400000E+01	5.898869E-08
7.000000E-08	8.600000E+01	5.729533E-08
7.000000E-08	8.800000E+01	5.574172E-08
7.000000E-08	9.000000E+01	5.475575E-08
7.000000E-08	9.200000E+01	5.295374E-08
7.000000E-08	9.400000E+01	5.092183E-08
7.000000E-08	9.600000E+01	4.985659E-08
7.000000E-08	9.800000E+01	4.822614E-08
7.000000E-08	1.000000E+02	4.672571E-08

7.500000E-08	0.000000E+00	1.250000E-07
7.500000E-08	2.000000E+00	1.234731E-07
7.500000E-08	4.000000E+00	1.219726E-07
7.500000E-08	6.000000E+00	1.204666E-07
7.500000E-08	8.000000E+00	1.190911E-07
7.500000E-08	1.000000E+01	1.174208E-07
7.500000E-08	1.200000E+01	1.159658E-07
7.500000E-08	1.400000E+01	1.145842E-07
7.500000E-08	1.600000E+01	1.129343E-07
7.500000E-08	1.800000E+01	1.112028E-07
7.500000E-08	2.000000E+01	1.099860E-07
7.500000E-08	2.200000E+01	1.083121E-07
7.500000E-08	2.400000E+01	1.071262E-07
7.500000E-08	2.600000E+01	1.053474E-07
7.500000E-08	2.800000E+01	1.035761E-07
7.500000E-08	3.000000E+01	1.022583E-07
7.500000E-08	3.200000E+01	1.008509E-07
7.500000E-08	3.400000E+01	9.962790E-08
7.500000E-08	3.600000E+01	9.791697E-08
7.500000E-08	3.800000E+01	9.620519E-08
7.500000E-08	4.000000E+01	9.488543E-08
7.500000E-08	4.200000E+01	9.359795E-08
7.500000E-08	4.400000E+01	9.177077E-08
7.500000E-08	4.600000E+01	9.038698E-08
7.500000E-08	4.800000E+01	8.886410E-08
7.500000E-08	5.000000E+01	8.751282E-08
7.500000E-08	5.200000E+01	8.575170E-08
7.500000E-08	5.400000E+01	8.421527E-08
7.500000E-08	5.600000E+01	8.245228E-08
7.500000E-08	5.800000E+01	8.129395E-08
7.500000E-08	6.000000E+01	7.970133E-08
7.500000E-08	6.200000E+01	7.841932E-08
7.500000E-08	6.400000E+01	7.674840E-08
7.500000E-08	6.600000E+01	7.538889E-08
7.500000E-08	6.800000E+01	7.396398E-08
7.500000E-08	7.000000E+01	7.271161E-08
7.500000E-08	7.200000E+01	7.094424E-08
7.500000E-08	7.400000E+01	6.949495E-08
7.500000E-08	7.600000E+01	6.782029E-08
7.500000E-08	7.800000E+01	6.628432E-08
7.500000E-08	8.000000E+01	6.482674E-08
7.500000E-08	8.200000E+01	6.334061E-08
7.500000E-08	8.400000E+01	6.215622E-08
7.500000E-08	8.600000E+01	6.029370E-08
7.500000E-08	8.800000E+01	5.868665E-08
7.500000E-08	9.000000E+01	5.719900E-08
7.500000E-08	9.200000E+01	5.613669E-08
7.500000E-08	9.400000E+01	5.445471E-08
7.500000E-08	9.600000E+01	5.310296E-08
7.500000E-08	9.800000E+01	5.113937E-08
7.500000E-08	1.000000E+02	4.983598E-08

8.000000E-08	0.000000E+00	1.250000E-07
8.000000E-08	2.000000E+00	1.235792E-07
8.000000E-08	4.000000E+00	1.221881E-07
8.000000E-08	6.000000E+00	1.207012E-07
8.000000E-08	8.000000E+00	1.190885E-07
8.000000E-08	1.000000E+01	1.178728E-07
8.000000E-08	1.200000E+01	1.163291E-07
8.000000E-08	1.400000E+01	1.149893E-07
8.000000E-08	1.600000E+01	1.134393E-07
8.000000E-08	1.800000E+01	1.120687E-07
8.000000E-08	2.000000E+01	1.104686E-07
8.000000E-08	2.200000E+01	1.090998E-07
8.000000E-08	2.400000E+01	1.076210E-07
8.000000E-08	2.600000E+01	1.063828E-07
8.000000E-08	2.800000E+01	1.050552E-07
8.000000E-08	3.000000E+01	1.036377E-07
8.000000E-08	3.200000E+01	1.019437E-07
8.000000E-08	3.400000E+01	1.002454E-07
8.000000E-08	3.600000E+01	9.882567E-08
8.000000E-08	3.800000E+01	9.756979E-08
8.000000E-08	4.000000E+01	9.609709E-08
8.000000E-08	4.200000E+01	9.454110E-08
8.000000E-08	4.400000E+01	9.293076E-08
8.000000E-08	4.600000E+01	9.180726E-08
8.000000E-08	4.800000E+01	9.064973E-08
8.000000E-08	5.000000E+01	8.886869E-08
8.000000E-08	5.200000E+01	8.757021E-08
8.000000E-08	5.400000E+01	8.642022E-08
8.000000E-08	5.600000E+01	8.486834E-08
8.000000E-08	5.800000E+01	8.308944E-08
8.000000E-08	6.000000E+01	8.212680E-08
8.000000E-08	6.200000E+01	8.063957E-08
8.000000E-08	6.400000E+01	7.913575E-08
8.000000E-08	6.600000E+01	7.747965E-08
8.000000E-08	6.800000E+01	7.642855E-08
8.000000E-08	7.000000E+01	7.482760E-08
8.000000E-08	7.200000E+01	7.338870E-08
8.000000E-08	7.400000E+01	7.155261E-08
8.000000E-08	7.600000E+01	7.054167E-08
8.000000E-08	7.800000E+01	6.908095E-08
8.000000E-08	8.000000E+01	6.750808E-08
8.000000E-08	8.200000E+01	6.610148E-08
8.000000E-08	8.400000E+01	6.469316E-08
8.000000E-08	8.600000E+01	6.330673E-08
8.000000E-08	8.800000E+01	6.202697E-08
8.000000E-08	9.000000E+01	6.007581E-08
8.000000E-08	9.200000E+01	5.844064E-08
8.000000E-08	9.400000E+01	5.722422E-08
8.000000E-08	9.600000E+01	5.634659E-08
8.000000E-08	9.800000E+01	5.440724E-08
8.000000E-08	1.000000E+02	5.318734E-08

8.500000E-08	0.000000E+00	1.250000E-07
8.500000E-08	2.000000E+00	1.236352E-07
8.500000E-08	4.000000E+00	1.222466E-07
8.500000E-08	6.000000E+00	1.209638E-07
8.500000E-08	8.000000E+00	1.195523E-07
8.500000E-08	1.000000E+01	1.179487E-07
8.500000E-08	1.200000E+01	1.167588E-07
8.500000E-08	1.400000E+01	1.151820E-07
8.500000E-08	1.600000E+01	1.140920E-07
8.500000E-08	1.800000E+01	1.125738E-07
8.500000E-08	2.000000E+01	1.113566E-07
8.500000E-08	2.200000E+01	1.098760E-07
8.500000E-08	2.400000E+01	1.083168E-07
8.500000E-08	2.600000E+01	1.067101E-07
8.500000E-08	2.800000E+01	1.056758E-07
8.500000E-08	3.000000E+01	1.043694E-07
8.500000E-08	3.200000E+01	1.028748E-07
8.500000E-08	3.400000E+01	1.017043E-07
8.500000E-08	3.600000E+01	1.002797E-07
8.500000E-08	3.800000E+01	9.886698E-08
8.500000E-08	4.000000E+01	9.761392E-08
8.500000E-08	4.200000E+01	9.593333E-08
8.500000E-08	4.400000E+01	9.512172E-08
8.500000E-08	4.600000E+01	9.361687E-08
8.500000E-08	4.800000E+01	9.182386E-08
8.500000E-08	5.000000E+01	9.081991E-08
8.500000E-08	5.200000E+01	8.930368E-08
8.500000E-08	5.400000E+01	8.805003E-08
8.500000E-08	5.600000E+01	8.630186E-08
8.500000E-08	5.800000E+01	8.477912E-08
8.500000E-08	6.000000E+01	8.385343E-08
8.500000E-08	6.200000E+01	8.231747E-08
8.500000E-08	6.400000E+01	8.133863E-08
8.500000E-08	6.600000E+01	7.999909E-08
8.500000E-08	6.800000E+01	7.863440E-08
8.500000E-08	7.000000E+01	7.683817E-08
8.500000E-08	7.200000E+01	7.532326E-08
8.500000E-08	7.400000E+01	7.404302E-08
8.500000E-08	7.600000E+01	7.272224E-08
8.500000E-08	7.800000E+01	7.176930E-08
8.500000E-08	8.000000E+01	7.033772E-08
8.500000E-08	8.200000E+01	6.870451E-08
8.500000E-08	8.400000E+01	6.711852E-08
8.500000E-08	8.600000E+01	6.566682E-08
8.500000E-08	8.800000E+01	6.430398E-08
8.500000E-08	9.000000E+01	6.334863E-08
8.500000E-08	9.200000E+01	6.201738E-08
8.500000E-08	9.400000E+01	6.056237E-08
8.500000E-08	9.600000E+01	5.932650E-08
8.500000E-08	9.800000E+01	5.784809E-08
8.500000E-08	1.000000E+02	5.651326E-08

9.000000E-08	0.000000E+00	1.250000E-07
9.000000E-08	2.000000E+00	1.236868E-07
9.000000E-08	4.000000E+00	1.222936E-07
9.000000E-08	6.000000E+00	1.210600E-07
9.000000E-08	8.000000E+00	1.197577E-07
9.000000E-08	1.000000E+01	1.184902E-07
9.000000E-08	1.200000E+01	1.171686E-07
9.000000E-08	1.400000E+01	1.158634E-07
9.000000E-08	1.600000E+01	1.145493E-07
9.000000E-08	1.800000E+01	1.131911E-07
9.000000E-08	2.000000E+01	1.117676E-07
9.000000E-08	2.200000E+01	1.105118E-07
9.000000E-08	2.400000E+01	1.091049E-07
9.000000E-08	2.600000E+01	1.076667E-07
9.000000E-08	2.800000E+01	1.065972E-07
9.000000E-08	3.000000E+01	1.053542E-07
9.000000E-08	3.200000E+01	1.044392E-07
9.000000E-08	3.400000E+01	1.029244E-07
9.000000E-08	3.600000E+01	1.015644E-07
9.000000E-08	3.800000E+01	9.986875E-08
9.000000E-08	4.000000E+01	9.929187E-08
9.000000E-08	4.200000E+01	9.712798E-08
9.000000E-08	4.400000E+01	9.612538E-08
9.000000E-08	4.600000E+01	9.461270E-08
9.000000E-08	4.800000E+01	9.323640E-08
9.000000E-08	5.000000E+01	9.234006E-08
9.000000E-08	5.200000E+01	9.077910E-08
9.000000E-08	5.400000E+01	8.974220E-08
9.000000E-08	5.600000E+01	8.843973E-08
9.000000E-08	5.800000E+01	8.682571E-08
9.000000E-08	6.000000E+01	8.531253E-08
9.000000E-08	6.200000E+01	8.444761E-08
9.000000E-08	6.400000E+01	8.336762E-08
9.000000E-08	6.600000E+01	8.198328E-08
9.000000E-08	6.800000E+01	8.047880E-08
9.000000E-08	7.000000E+01	7.930760E-08
9.000000E-08	7.200000E+01	7.762801E-08
9.000000E-08	7.400000E+01	7.653220E-08
9.000000E-08	7.600000E+01	7.550002E-08
9.000000E-08	7.800000E+01	7.452569E-08
9.000000E-08	8.000000E+01	7.299958E-08
9.000000E-08	8.200000E+01	7.169257E-08
9.000000E-08	8.400000E+01	6.989254E-08
9.000000E-08	8.600000E+01	6.892058E-08
9.000000E-08	8.800000E+01	6.705048E-08
9.000000E-08	9.000000E+01	6.603082E-08
9.000000E-08	9.200000E+01	6.483158E-08
9.000000E-08	9.400000E+01	6.390129E-08
9.000000E-08	9.600000E+01	6.252660E-08
9.000000E-08	9.800000E+01	6.100023E-08
9.000000E-08	1.000000E+02	5.964525E-08

9.500000E-08	0.000000E+00	1.250000E-07
9.500000E-08	2.000000E+00	1.237455E-07
9.500000E-08	4.000000E+00	1.225223E-07
9.500000E-08	6.000000E+00	1.212965E-07
9.500000E-08	8.000000E+00	1.199639E-07
9.500000E-08	1.000000E+01	1.186441E-07
9.500000E-08	1.200000E+01	1.175954E-07
9.500000E-08	1.400000E+01	1.162035E-07
9.500000E-08	1.600000E+01	1.148148E-07
9.500000E-08	1.800000E+01	1.139151E-07
9.500000E-08	2.000000E+01	1.125771E-07
9.500000E-08	2.200000E+01	1.113507E-07
9.500000E-08	2.400000E+01	1.098139E-07
9.500000E-08	2.600000E+01	1.085996E-07
9.500000E-08	2.800000E+01	1.078042E-07
9.500000E-08	3.000000E+01	1.065079E-07
9.500000E-08	3.200000E+01	1.053987E-07
9.500000E-08	3.400000E+01	1.037231E-07
9.500000E-08	3.600000E+01	1.026719E-07
9.500000E-08	3.800000E+01	1.012287E-07
9.500000E-08	4.000000E+01	1.003994E-07
9.500000E-08	4.200000E+01	9.881719E-08
9.500000E-08	4.400000E+01	9.747121E-08
9.500000E-08	4.600000E+01	9.647552E-08
9.500000E-08	4.800000E+01	9.532518E-08
9.500000E-08	5.000000E+01	9.365003E-08
9.500000E-08	5.200000E+01	9.296271E-08
9.500000E-08	5.400000E+01	9.170982E-08
9.500000E-08	5.600000E+01	9.030689E-08
9.500000E-08	5.800000E+01	8.853054E-08
9.500000E-08	6.000000E+01	8.762446E-08
9.500000E-08	6.200000E+01	8.644034E-08
9.500000E-08	6.400000E+01	8.533279E-08
9.500000E-08	6.600000E+01	8.368636E-08
9.500000E-08	6.800000E+01	8.267351E-08
9.500000E-08	7.000000E+01	8.111717E-08
9.500000E-08	7.200000E+01	8.023728E-08
9.500000E-08	7.400000E+01	7.861620E-08
9.500000E-08	7.600000E+01	7.820394E-08
9.500000E-08	7.800000E+01	7.690602E-08
9.500000E-08	8.000000E+01	7.531739E-08
9.500000E-08	8.200000E+01	7.456603E-08
9.500000E-08	8.400000E+01	7.233877E-08
9.500000E-08	8.600000E+01	7.186727E-08
9.500000E-08	8.800000E+01	7.024496E-08
9.500000E-08	9.000000E+01	6.912513E-08
9.500000E-08	9.200000E+01	6.827900E-08
9.500000E-08	9.400000E+01	6.651946E-08
9.500000E-08	9.600000E+01	6.548115E-08
9.500000E-08	9.800000E+01	6.380549E-08
9.500000E-08	1.000000E+02	6.256865E-08

1.000000E-07	0.000000E+00	1.250000E-07
1.000000E-07	2.000000E+00	1.238682E-07
1.000000E-07	4.000000E+00	1.225351E-07
1.000000E-07	6.000000E+00	1.214040E-07
1.000000E-07	8.000000E+00	1.203257E-07
1.000000E-07	1.000000E+01	1.193523E-07
1.000000E-07	1.200000E+01	1.177251E-07
1.000000E-07	1.400000E+01	1.167526E-07
1.000000E-07	1.600000E+01	1.156591E-07
1.000000E-07	1.800000E+01	1.145555E-07
1.000000E-07	2.000000E+01	1.132952E-07
1.000000E-07	2.200000E+01	1.122131E-07
1.000000E-07	2.400000E+01	1.108163E-07
1.000000E-07	2.600000E+01	1.096384E-07
1.000000E-07	2.800000E+01	1.084081E-07
1.000000E-07	3.000000E+01	1.069039E-07
1.000000E-07	3.200000E+01	1.060226E-07
1.000000E-07	3.400000E+01	1.046062E-07
1.000000E-07	3.600000E+01	1.038169E-07
1.000000E-07	3.800000E+01	1.025682E-07
1.000000E-07	4.000000E+01	1.013346E-07
1.000000E-07	4.200000E+01	1.002004E-07
1.000000E-07	4.400000E+01	9.917707E-08
1.000000E-07	4.600000E+01	9.765470E-08
1.000000E-07	4.800000E+01	9.638218E-08
1.000000E-07	5.000000E+01	9.527492E-08
1.000000E-07	5.200000E+01	9.414290E-08
1.000000E-07	5.400000E+01	9.287433E-08
1.000000E-07	5.600000E+01	9.207567E-08
1.000000E-07	5.800000E+01	9.057087E-08
1.000000E-07	6.000000E+01	8.928900E-08
1.000000E-07	6.200000E+01	8.873743E-08
1.000000E-07	6.400000E+01	8.698767E-08
1.000000E-07	6.600000E+01	8.640470E-08
1.000000E-07	6.800000E+01	8.452005E-08
1.000000E-07	7.000000E+01	8.428834E-08
1.000000E-07	7.200000E+01	8.271170E-08
1.000000E-07	7.400000E+01	8.125523E-08
1.000000E-07	7.600000E+01	7.995074E-08
1.000000E-07	7.800000E+01	7.863508E-08
1.000000E-07	8.000000E+01	7.800207E-08
1.000000E-07	8.200000E+01	7.637871E-08
1.000000E-07	8.400000E+01	7.556281E-08
1.000000E-07	8.600000E+01	7.468108E-08
1.000000E-07	8.800000E+01	7.293663E-08
1.000000E-07	9.000000E+01	7.186940E-08
1.000000E-07	9.200000E+01	7.127686E-08
1.000000E-07	9.400000E+01	6.977528E-08
1.000000E-07	9.600000E+01	6.851087E-08
1.000000E-07	9.800000E+01	6.740902E-08
1.000000E-07	1.000000E+02	6.698697E-08

1.050000E-07	0.000000E+00	1.250000E-07
1.050000E-07	2.000000E+00	1.239681E-07
1.050000E-07	4.000000E+00	1.228194E-07
1.050000E-07	6.000000E+00	1.216136E-07
1.050000E-07	8.000000E+00	1.204599E-07
1.050000E-07	1.000000E+01	1.195140E-07
1.050000E-07	1.200000E+01	1.182769E-07
1.050000E-07	1.400000E+01	1.171174E-07
1.050000E-07	1.600000E+01	1.158453E-07
1.050000E-07	1.800000E+01	1.148599E-07
1.050000E-07	2.000000E+01	1.138204E-07
1.050000E-07	2.200000E+01	1.128175E-07
1.050000E-07	2.400000E+01	1.114334E-07
1.050000E-07	2.600000E+01	1.105121E-07
1.050000E-07	2.800000E+01	1.093697E-07
1.050000E-07	3.000000E+01	1.082982E-07
1.050000E-07	3.200000E+01	1.070292E-07
1.050000E-07	3.400000E+01	1.061162E-07
1.050000E-07	3.600000E+01	1.047480E-07
1.050000E-07	3.800000E+01	1.036002E-07
1.050000E-07	4.000000E+01	1.025408E-07
1.050000E-07	4.200000E+01	1.016200E-07
1.050000E-07	4.400000E+01	1.004924E-07
1.050000E-07	4.600000E+01	9.969488E-08
1.050000E-07	4.800000E+01	9.847069E-08
1.050000E-07	5.000000E+01	9.696014E-08
1.050000E-07	5.200000E+01	9.611076E-08
1.050000E-07	5.400000E+01	9.514757E-08
1.050000E-07	5.600000E+01	9.364587E-08
1.050000E-07	5.800000E+01	9.249034E-08
1.050000E-07	6.000000E+01	9.150142E-08
1.050000E-07	6.200000E+01	9.069555E-08
1.050000E-07	6.400000E+01	8.952670E-08
1.050000E-07	6.600000E+01	8.820208E-08
1.050000E-07	6.800000E+01	8.699049E-08
1.050000E-07	7.000000E+01	8.604996E-08
1.050000E-07	7.200000E+01	8.445929E-08
1.050000E-07	7.400000E+01	8.434828E-08
1.050000E-07	7.600000E+01	8.338476E-08
1.050000E-07	7.800000E+01	8.162352E-08
1.050000E-07	8.000000E+01	8.051563E-08
1.050000E-07	8.200000E+01	7.909390E-08
1.050000E-07	8.400000E+01	7.836368E-08
1.050000E-07	8.600000E+01	7.707617E-08
1.050000E-07	8.800000E+01	7.676845E-08
1.050000E-07	9.000000E+01	7.495637E-08
1.050000E-07	9.200000E+01	7.452956E-08
1.050000E-07	9.400000E+01	7.222560E-08
1.050000E-07	9.600000E+01	7.197690E-08
1.050000E-07	9.800000E+01	7.098598E-08
1.050000E-07	1.000000E+02	6.989861E-08

1.100000E-07	0.000000E+00	1.250000E-07
1.100000E-07	2.000000E+00	1.240318E-07
1.100000E-07	4.000000E+00	1.229172E-07
1.100000E-07	6.000000E+00	1.217438E-07
1.100000E-07	8.000000E+00	1.206317E-07
1.100000E-07	1.000000E+01	1.198658E-07
1.100000E-07	1.200000E+01	1.185540E-07
1.100000E-07	1.400000E+01	1.177735E-07
1.100000E-07	1.600000E+01	1.164230E-07
1.100000E-07	1.800000E+01	1.156697E-07
1.100000E-07	2.000000E+01	1.143847E-07
1.100000E-07	2.200000E+01	1.133431E-07
1.100000E-07	2.400000E+01	1.122995E-07
1.100000E-07	2.600000E+01	1.112970E-07
1.100000E-07	2.800000E+01	1.102946E-07
1.100000E-07	3.000000E+01	1.087980E-07
1.100000E-07	3.200000E+01	1.080139E-07
1.100000E-07	3.400000E+01	1.068152E-07
1.100000E-07	3.600000E+01	1.062601E-07
1.100000E-07	3.800000E+01	1.053065E-07
1.100000E-07	4.000000E+01	1.037456E-07
1.100000E-07	4.200000E+01	1.027005E-07
1.100000E-07	4.400000E+01	1.018724E-07
1.100000E-07	4.600000E+01	1.006526E-07
1.100000E-07	4.800000E+01	9.998970E-08
1.100000E-07	5.000000E+01	9.845804E-08
1.100000E-07	5.200000E+01	9.759879E-08
1.100000E-07	5.400000E+01	9.642745E-08
1.100000E-07	5.600000E+01	9.536387E-08
1.100000E-07	5.800000E+01	9.447086E-08
1.100000E-07	6.000000E+01	9.371898E-08
1.100000E-07	6.200000E+01	9.266037E-08
1.100000E-07	6.400000E+01	9.181328E-08
1.100000E-07	6.600000E+01	9.055388E-08
1.100000E-07	6.800000E+01	8.929437E-08
1.100000E-07	7.000000E+01	8.838715E-08
1.100000E-07	7.200000E+01	8.692341E-08
1.100000E-07	7.400000E+01	8.627253E-08
1.100000E-07	7.600000E+01	8.517982E-08
1.100000E-07	7.800000E+01	8.445602E-08
1.100000E-07	8.000000E+01	8.325711E-08
1.100000E-07	8.200000E+01	8.170881E-08
1.100000E-07	8.400000E+01	8.119294E-08
1.100000E-07	8.600000E+01	8.001112E-08
1.100000E-07	8.800000E+01	7.909468E-08
1.100000E-07	9.000000E+01	7.822932E-08
1.100000E-07	9.200000E+01	7.764067E-08
1.100000E-07	9.400000E+01	7.578622E-08
1.100000E-07	9.600000E+01	7.537426E-08
1.100000E-07	9.800000E+01	7.410521E-08
1.100000E-07	1.000000E+02	7.257187E-08

1.150000E-07	0.000000E+00	1.250000E-07
1.150000E-07	2.000000E+00	1.239049E-07
1.150000E-07	4.000000E+00	1.231534E-07
1.150000E-07	6.000000E+00	1.220976E-07
1.150000E-07	8.000000E+00	1.210843E-07
1.150000E-07	1.000000E+01	1.199684E-07
1.150000E-07	1.200000E+01	1.188590E-07
1.150000E-07	1.400000E+01	1.177429E-07
1.150000E-07	1.600000E+01	1.172607E-07
1.150000E-07	1.800000E+01	1.159199E-07
1.150000E-07	2.000000E+01	1.150197E-07
1.150000E-07	2.200000E+01	1.142724E-07
1.150000E-07	2.400000E+01	1.130041E-07
1.150000E-07	2.600000E+01	1.120813E-07
1.150000E-07	2.800000E+01	1.107620E-07
1.150000E-07	3.000000E+01	1.100695E-07
1.150000E-07	3.200000E+01	1.090413E-07
1.150000E-07	3.400000E+01	1.082748E-07
1.150000E-07	3.600000E+01	1.076086E-07
1.150000E-07	3.800000E+01	1.065418E-07
1.150000E-07	4.000000E+01	1.052712E-07
1.150000E-07	4.200000E+01	1.043977E-07
1.150000E-07	4.400000E+01	1.034564E-07
1.150000E-07	4.600000E+01	1.026302E-07
1.150000E-07	4.800000E+01	1.012232E-07
1.150000E-07	5.000000E+01	1.010102E-07
1.150000E-07	5.200000E+01	9.950545E-08
1.150000E-07	5.400000E+01	9.814128E-08
1.150000E-07	5.600000E+01	9.726608E-08
1.150000E-07	5.800000E+01	9.675105E-08
1.150000E-07	6.000000E+01	9.557573E-08
1.150000E-07	6.200000E+01	9.450919E-08
1.150000E-07	6.400000E+01	9.383066E-08
1.150000E-07	6.600000E+01	9.268451E-08
1.150000E-07	6.800000E+01	9.145608E-08
1.150000E-07	7.000000E+01	9.061002E-08
1.150000E-07	7.200000E+01	8.985624E-08
1.150000E-07	7.400000E+01	8.870602E-08
1.150000E-07	7.600000E+01	8.738844E-08
1.150000E-07	7.800000E+01	8.624797E-08
1.150000E-07	8.000000E+01	8.510654E-08
1.150000E-07	8.200000E+01	8.517498E-08
1.150000E-07	8.400000E+01	8.371878E-08
1.150000E-07	8.600000E+01	8.262832E-08
1.150000E-07	8.800000E+01	8.195804E-08
1.150000E-07	9.000000E+01	8.091212E-08
1.150000E-07	9.200000E+01	7.993789E-08
1.150000E-07	9.400000E+01	7.919219E-08
1.150000E-07	9.600000E+01	7.803529E-08
1.150000E-07	9.800000E+01	7.667861E-08
1.150000E-07	1.000000E+02	7.597145E-08

1.200000E-07	0.000000E+00	1.250000E-07
1.200000E-07	2.000000E+00	1.240415E-07
1.200000E-07	4.000000E+00	1.232032E-07
1.200000E-07	6.000000E+00	1.220791E-07
1.200000E-07	8.000000E+00	1.212114E-07
1.200000E-07	1.000000E+01	1.203494E-07
1.200000E-07	1.200000E+01	1.193333E-07
1.200000E-07	1.400000E+01	1.185301E-07
1.200000E-07	1.600000E+01	1.173581E-07
1.200000E-07	1.800000E+01	1.166603E-07
1.200000E-07	2.000000E+01	1.156984E-07
1.200000E-07	2.200000E+01	1.147045E-07
1.200000E-07	2.400000E+01	1.136940E-07
1.200000E-07	2.600000E+01	1.126057E-07
1.200000E-07	2.800000E+01	1.122063E-07
1.200000E-07	3.000000E+01	1.110347E-07
1.200000E-07	3.200000E+01	1.101806E-07
1.200000E-07	3.400000E+01	1.093134E-07
1.200000E-07	3.600000E+01	1.085415E-07
1.200000E-07	3.800000E+01	1.073907E-07
1.200000E-07	4.000000E+01	1.068844E-07
1.200000E-07	4.200000E+01	1.053202E-07
1.200000E-07	4.400000E+01	1.048333E-07
1.200000E-07	4.600000E+01	1.036463E-07
1.200000E-07	4.800000E+01	1.028891E-07
1.200000E-07	5.000000E+01	1.023146E-07
1.200000E-07	5.200000E+01	1.008168E-07
1.200000E-07	5.400000E+01	9.976586E-08
1.200000E-07	5.600000E+01	9.934601E-08
1.200000E-07	5.800000E+01	9.772470E-08
1.200000E-07	6.000000E+01	9.711178E-08
1.200000E-07	6.200000E+01	9.656582E-08
1.200000E-07	6.400000E+01	9.556840E-08
1.200000E-07	6.600000E+01	9.434239E-08
1.200000E-07	6.800000E+01	9.378892E-08
1.200000E-07	7.000000E+01	9.262331E-08
1.200000E-07	7.200000E+01	9.215860E-08
1.200000E-07	7.400000E+01	9.118495E-08
1.200000E-07	7.600000E+01	8.957711E-08
1.200000E-07	7.800000E+01	8.888687E-08
1.200000E-07	8.000000E+01	8.798894E-08
1.200000E-07	8.200000E+01	8.723656E-08
1.200000E-07	8.400000E+01	8.661322E-08
1.200000E-07	8.600000E+01	8.541954E-08
1.200000E-07	8.800000E+01	8.493740E-08
1.200000E-07	9.000000E+01	8.398498E-08
1.200000E-07	9.200000E+01	8.298064E-08
1.200000E-07	9.400000E+01	8.301842E-08
1.200000E-07	9.600000E+01	8.159273E-08
1.200000E-07	9.800000E+01	8.060098E-08
1.200000E-07	1.000000E+02	7.901331E-08

1.250000E-07	0.000000E+00	1.250000E-07
1.250000E-07	2.000000E+00	1.241813E-07
1.250000E-07	4.000000E+00	1.231937E-07
1.250000E-07	6.000000E+00	1.223534E-07
1.250000E-07	8.000000E+00	1.214698E-07
1.250000E-07	1.000000E+01	1.206637E-07
1.250000E-07	1.200000E+01	1.200204E-07
1.250000E-07	1.400000E+01	1.187675E-07
1.250000E-07	1.600000E+01	1.183538E-07
1.250000E-07	1.800000E+01	1.170858E-07
1.250000E-07	2.000000E+01	1.164518E-07
1.250000E-07	2.200000E+01	1.153172E-07
1.250000E-07	2.400000E+01	1.146307E-07
1.250000E-07	2.600000E+01	1.134987E-07
1.250000E-07	2.800000E+01	1.131778E-07
1.250000E-07	3.000000E+01	1.123399E-07
1.250000E-07	3.200000E+01	1.113064E-07
1.250000E-07	3.400000E+01	1.102846E-07
1.250000E-07	3.600000E+01	1.090055E-07
1.250000E-07	3.800000E+01	1.083117E-07
1.250000E-07	4.000000E+01	1.073486E-07
1.250000E-07	4.200000E+01	1.066987E-07
1.250000E-07	4.400000E+01	1.059325E-07
1.250000E-07	4.600000E+01	1.046687E-07
1.250000E-07	4.800000E+01	1.048699E-07
1.250000E-07	5.000000E+01	1.037016E-07
1.250000E-07	5.200000E+01	1.026512E-07
1.250000E-07	5.400000E+01	1.022441E-07
1.250000E-07	5.600000E+01	1.012248E-07
1.250000E-07	5.800000E+01	1.001908E-07
1.250000E-07	6.000000E+01	9.981782E-08
1.250000E-07	6.200000E+01	9.867811E-08
1.250000E-07	6.400000E+01	9.775097E-08
1.250000E-07	6.600000E+01	9.647196E-08
1.250000E-07	6.800000E+01	9.638496E-08
1.250000E-07	7.000000E+01	9.540226E-08
1.250000E-07	7.200000E+01	9.475291E-08
1.250000E-07	7.400000E+01	9.333907E-08
1.250000E-07	7.600000E+01	9.203087E-08
1.250000E-07	7.800000E+01	9.124193E-08
1.250000E-07	8.000000E+01	9.142497E-08
1.250000E-07	8.200000E+01	9.019244E-08
1.250000E-07	8.400000E+01	8.923779E-08
1.250000E-07	8.600000E+01	8.887713E-08
1.250000E-07	8.800000E+01	8.731298E-08
1.250000E-07	9.000000E+01	8.658947E-08
1.250000E-07	9.200000E+01	8.586721E-08
1.250000E-07	9.400000E+01	8.510562E-08
1.250000E-07	9.600000E+01	8.508278E-08
1.250000E-07	9.800000E+01	8.334878E-08
1.250000E-07	1.000000E+02	8.296643E-08

1.300000E-07	0.000000E+00	1.250000E-07
1.300000E-07	2.000000E+00	1.241892E-07
1.300000E-07	4.000000E+00	1.231999E-07
1.300000E-07	6.000000E+00	1.226074E-07
1.300000E-07	8.000000E+00	1.218470E-07
1.300000E-07	1.000000E+01	1.213686E-07
1.300000E-07	1.200000E+01	1.201721E-07
1.300000E-07	1.400000E+01	1.191533E-07
1.300000E-07	1.600000E+01	1.185199E-07
1.300000E-07	1.800000E+01	1.177259E-07
1.300000E-07	2.000000E+01	1.167418E-07
1.300000E-07	2.200000E+01	1.161834E-07
1.300000E-07	2.400000E+01	1.155403E-07
1.300000E-07	2.600000E+01	1.146425E-07
1.300000E-07	2.800000E+01	1.137954E-07
1.300000E-07	3.000000E+01	1.131323E-07
1.300000E-07	3.200000E+01	1.119952E-07
1.300000E-07	3.400000E+01	1.115806E-07
1.300000E-07	3.600000E+01	1.111597E-07
1.300000E-07	3.800000E+01	1.094776E-07
1.300000E-07	4.000000E+01	1.088745E-07
1.300000E-07	4.200000E+01	1.077535E-07
1.300000E-07	4.400000E+01	1.075872E-07
1.300000E-07	4.600000E+01	1.069289E-07
1.300000E-07	4.800000E+01	1.058023E-07
1.300000E-07	5.000000E+01	1.055141E-07
1.300000E-07	5.200000E+01	1.042118E-07
1.300000E-07	5.400000E+01	1.035989E-07
1.300000E-07	5.600000E+01	1.023467E-07
1.300000E-07	5.800000E+01	1.014284E-07
1.300000E-07	6.000000E+01	1.012466E-07
1.300000E-07	6.200000E+01	1.003365E-07
1.300000E-07	6.400000E+01	9.998400E-08
1.300000E-07	6.600000E+01	9.840968E-08
1.300000E-07	6.800000E+01	9.790387E-08
1.300000E-07	7.000000E+01	9.688509E-08
1.300000E-07	7.200000E+01	9.662513E-08
1.300000E-07	7.400000E+01	9.628807E-08
1.300000E-07	7.600000E+01	9.436946E-08
1.300000E-07	7.800000E+01	9.392239E-08
1.300000E-07	8.000000E+01	9.396555E-08
1.300000E-07	8.200000E+01	9.256731E-08
1.300000E-07	8.400000E+01	9.226305E-08
1.300000E-07	8.600000E+01	9.212978E-08
1.300000E-07	8.800000E+01	9.056255E-08
1.300000E-07	9.000000E+01	9.015969E-08
1.300000E-07	9.200000E+01	8.899706E-08
1.300000E-07	9.400000E+01	8.813115E-08
1.300000E-07	9.600000E+01	8.757883E-08
1.300000E-07	9.800000E+01	8.634456E-08
1.300000E-07	1.000000E+02	8.592405E-08

1.350000E-07	0.000000E+00	1.250000E-07
1.350000E-07	2.000000E+00	1.243548E-07
1.350000E-07	4.000000E+00	1.236851E-07
1.350000E-07	6.000000E+00	1.229300E-07
1.350000E-07	8.000000E+00	1.220731E-07
1.350000E-07	1.000000E+01	1.209402E-07
1.350000E-07	1.200000E+01	1.206472E-07
1.350000E-07	1.400000E+01	1.199580E-07
1.350000E-07	1.600000E+01	1.193725E-07
1.350000E-07	1.800000E+01	1.182959E-07
1.350000E-07	2.000000E+01	1.173821E-07
1.350000E-07	2.200000E+01	1.168326E-07
1.350000E-07	2.400000E+01	1.161669E-07
1.350000E-07	2.600000E+01	1.154111E-07
1.350000E-07	2.800000E+01	1.145801E-07
1.350000E-07	3.000000E+01	1.136756E-07
1.350000E-07	3.200000E+01	1.130912E-07
1.350000E-07	3.400000E+01	1.126012E-07
1.350000E-07	3.600000E+01	1.114584E-07
1.350000E-07	3.800000E+01	1.109868E-07
1.350000E-07	4.000000E+01	1.102441E-07
1.350000E-07	4.200000E+01	1.092534E-07
1.350000E-07	4.400000E+01	1.087297E-07
1.350000E-07	4.600000E+01	1.079980E-07
1.350000E-07	4.800000E+01	1.071314E-07
1.350000E-07	5.000000E+01	1.061619E-07
1.350000E-07	5.200000E+01	1.057668E-07
1.350000E-07	5.400000E+01	1.056490E-07
1.350000E-07	5.600000E+01	1.040175E-07
1.350000E-07	5.800000E+01	1.044394E-07
1.350000E-07	6.000000E+01	1.023066E-07
1.350000E-07	6.200000E+01	1.019617E-07
1.350000E-07	6.400000E+01	1.018484E-07
1.350000E-07	6.600000E+01	1.009539E-07
1.350000E-07	6.800000E+01	1.004728E-07
1.350000E-07	7.000000E+01	9.979675E-08
1.350000E-07	7.200000E+01	9.867214E-08
1.350000E-07	7.400000E+01	9.828160E-08
1.350000E-07	7.600000E+01	9.728732E-08
1.350000E-07	7.800000E+01	9.724223E-08
1.350000E-07	8.000000E+01	9.623799E-08
1.350000E-07	8.200000E+01	9.547716E-08
1.350000E-07	8.400000E+01	9.412501E-08
1.350000E-07	8.600000E+01	9.323470E-08
1.350000E-07	8.800000E+01	9.406610E-08
1.350000E-07	9.000000E+01	9.163897E-08
1.350000E-07	9.200000E+01	9.230752E-08
1.350000E-07	9.400000E+01	9.170410E-08
1.350000E-07	9.600000E+01	9.092340E-08
1.350000E-07	9.800000E+01	9.038034E-08
1.350000E-07	1.000000E+02	8.943700E-08

1.400000E-07	0.000000E+00	1.250000E-07
1.400000E-07	2.000000E+00	1.241954E-07
1.400000E-07	4.000000E+00	1.237308E-07
1.400000E-07	6.000000E+00	1.229957E-07
1.400000E-07	8.000000E+00	1.221899E-07
1.400000E-07	1.000000E+01	1.215655E-07
1.400000E-07	1.200000E+01	1.208960E-07
1.400000E-07	1.400000E+01	1.202743E-07
1.400000E-07	1.600000E+01	1.196390E-07
1.400000E-07	1.800000E+01	1.185575E-07
1.400000E-07	2.000000E+01	1.182734E-07
1.400000E-07	2.200000E+01	1.176142E-07
1.400000E-07	2.400000E+01	1.166833E-07
1.400000E-07	2.600000E+01	1.159951E-07
1.400000E-07	2.800000E+01	1.155698E-07
1.400000E-07	3.000000E+01	1.147443E-07
1.400000E-07	3.200000E+01	1.141169E-07
1.400000E-07	3.400000E+01	1.129889E-07
1.400000E-07	3.600000E+01	1.130458E-07
1.400000E-07	3.800000E+01	1.123750E-07
1.400000E-07	4.000000E+01	1.117244E-07
1.400000E-07	4.200000E+01	1.107041E-07
1.400000E-07	4.400000E+01	1.097687E-07
1.400000E-07	4.600000E+01	1.093914E-07
1.400000E-07	4.800000E+01	1.091494E-07
1.400000E-07	5.000000E+01	1.075431E-07
1.400000E-07	5.200000E+01	1.076448E-07
1.400000E-07	5.400000E+01	1.069069E-07
1.400000E-07	5.600000E+01	1.060699E-07
1.400000E-07	5.800000E+01	1.060534E-07
1.400000E-07	6.000000E+01	1.050682E-07
1.400000E-07	6.200000E+01	1.051746E-07
1.400000E-07	6.400000E+01	1.035485E-07
1.400000E-07	6.600000E+01	1.030926E-07
1.400000E-07	6.800000E+01	1.029131E-07
1.400000E-07	7.000000E+01	1.016094E-07
1.400000E-07	7.200000E+01	1.010747E-07
1.400000E-07	7.400000E+01	1.012498E-07
1.400000E-07	7.600000E+01	1.000674E-07
1.400000E-07	7.800000E+01	9.917283E-08
1.400000E-07	8.000000E+01	9.880518E-08
1.400000E-07	8.200000E+01	9.780280E-08
1.400000E-07	8.400000E+01	9.731598E-08
1.400000E-07	8.600000E+01	9.688806E-08
1.400000E-07	8.800000E+01	9.616330E-08
1.400000E-07	9.000000E+01	9.611027E-08
1.400000E-07	9.200000E+01	9.535172E-08
1.400000E-07	9.400000E+01	9.499513E-08
1.400000E-07	9.600000E+01	9.375465E-08
1.400000E-07	9.800000E+01	9.327968E-08
1.400000E-07	1.000000E+02	9.200555E-08

1.450000E-07	0.000000E+00	1.250000E-07
1.450000E-07	2.000000E+00	1.243870E-07
1.450000E-07	4.000000E+00	1.237730E-07
1.450000E-07	6.000000E+00	1.230994E-07
1.450000E-07	8.000000E+00	1.226227E-07
1.450000E-07	1.000000E+01	1.218424E-07
1.450000E-07	1.200000E+01	1.215926E-07
1.450000E-07	1.400000E+01	1.206467E-07
1.450000E-07	1.600000E+01	1.201801E-07
1.450000E-07	1.800000E+01	1.197966E-07
1.450000E-07	2.000000E+01	1.188037E-07
1.450000E-07	2.200000E+01	1.178613E-07
1.450000E-07	2.400000E+01	1.175732E-07
1.450000E-07	2.600000E+01	1.166556E-07
1.450000E-07	2.800000E+01	1.162877E-07
1.450000E-07	3.000000E+01	1.160271E-07
1.450000E-07	3.200000E+01	1.152722E-07
1.450000E-07	3.400000E+01	1.142235E-07
1.450000E-07	3.600000E+01	1.136418E-07
1.450000E-07	3.800000E+01	1.132378E-07
1.450000E-07	4.000000E+01	1.128103E-07
1.450000E-07	4.200000E+01	1.119115E-07
1.450000E-07	4.400000E+01	1.112609E-07
1.450000E-07	4.600000E+01	1.110549E-07
1.450000E-07	4.800000E+01	1.103875E-07
1.450000E-07	5.000000E+01	1.110335E-07
1.450000E-07	5.200000E+01	1.093719E-07
1.450000E-07	5.400000E+01	1.087738E-07
1.450000E-07	5.600000E+01	1.083343E-07
1.450000E-07	5.800000E+01	1.076544E-07
1.450000E-07	6.000000E+01	1.065515E-07
1.450000E-07	6.200000E+01	1.060999E-07
1.450000E-07	6.400000E+01	1.060826E-07
1.450000E-07	6.600000E+01	1.056794E-07
1.450000E-07	6.800000E+01	1.048009E-07
1.450000E-07	7.000000E+01	1.040484E-07
1.450000E-07	7.200000E+01	1.032837E-07
1.450000E-07	7.400000E+01	1.038536E-07
1.450000E-07	7.600000E+01	1.021332E-07
1.450000E-07	7.800000E+01	1.008801E-07
1.450000E-07	8.000000E+01	1.005247E-07
1.450000E-07	8.200000E+01	1.009635E-07
1.450000E-07	8.400000E+01	9.980999E-08
1.450000E-07	8.600000E+01	1.004798E-07
1.450000E-07	8.800000E+01	9.939757E-08
1.450000E-07	9.000000E+01	9.802318E-08
1.450000E-07	9.200000E+01	9.801209E-08
1.450000E-07	9.400000E+01	9.711238E-08
1.450000E-07	9.600000E+01	9.729064E-08
1.450000E-07	9.800000E+01	9.649416E-08
1.450000E-07	1.000000E+02	9.660477E-08

1.500000E-07	0.000000E+00	1.250000E-07
1.500000E-07	2.000000E+00	1.244139E-07
1.500000E-07	4.000000E+00	1.239376E-07
1.500000E-07	6.000000E+00	1.232024E-07
1.500000E-07	8.000000E+00	1.224907E-07
1.500000E-07	1.000000E+01	1.222709E-07
1.500000E-07	1.200000E+01	1.216017E-07
1.500000E-07	1.400000E+01	1.213739E-07
1.500000E-07	1.600000E+01	1.206480E-07
1.500000E-07	1.800000E+01	1.199891E-07
1.500000E-07	2.000000E+01	1.193501E-07
1.500000E-07	2.200000E+01	1.187712E-07
1.500000E-07	2.400000E+01	1.187044E-07
1.500000E-07	2.600000E+01	1.178102E-07
1.500000E-07	2.800000E+01	1.171309E-07
1.500000E-07	3.000000E+01	1.167317E-07
1.500000E-07	3.200000E+01	1.160119E-07
1.500000E-07	3.400000E+01	1.159580E-07
1.500000E-07	3.600000E+01	1.153433E-07
1.500000E-07	3.800000E+01	1.145613E-07
1.500000E-07	4.000000E+01	1.139088E-07
1.500000E-07	4.200000E+01	1.144580E-07
1.500000E-07	4.400000E+01	1.124093E-07
1.500000E-07	4.600000E+01	1.122657E-07
1.500000E-07	4.800000E+01	1.116173E-07
1.500000E-07	5.000000E+01	1.114223E-07
1.500000E-07	5.200000E+01	1.099002E-07
1.500000E-07	5.400000E+01	1.099398E-07
1.500000E-07	5.600000E+01	1.093609E-07
1.500000E-07	5.800000E+01	1.090384E-07
1.500000E-07	6.000000E+01	1.096039E-07
1.500000E-07	6.200000E+01	1.078476E-07
1.500000E-07	6.400000E+01	1.077543E-07
1.500000E-07	6.600000E+01	1.076008E-07
1.500000E-07	6.800000E+01	1.058353E-07
1.500000E-07	7.000000E+01	1.062632E-07
1.500000E-07	7.200000E+01	1.052903E-07
1.500000E-07	7.400000E+01	1.056487E-07
1.500000E-07	7.600000E+01	1.044656E-07
1.500000E-07	7.800000E+01	1.046540E-07
1.500000E-07	8.000000E+01	1.037164E-07
1.500000E-07	8.200000E+01	1.027603E-07
1.500000E-07	8.400000E+01	1.027509E-07
1.500000E-07	8.600000E+01	1.024988E-07
1.500000E-07	8.800000E+01	1.016514E-07
1.500000E-07	9.000000E+01	1.012922E-07
1.500000E-07	9.200000E+01	1.000114E-07
1.500000E-07	9.400000E+01	1.000791E-07
1.500000E-07	9.600000E+01	1.000803E-07
1.500000E-07	9.800000E+01	9.895101E-08
1.500000E-07	1.000000E+02	9.872145E-08

1.550000E-07	0.000000E+00	1.250000E-07
1.550000E-07	2.000000E+00	1.244318E-07
1.550000E-07	4.000000E+00	1.240083E-07
1.550000E-07	6.000000E+00	1.234504E-07
1.550000E-07	8.000000E+00	1.229589E-07
1.550000E-07	1.000000E+01	1.225698E-07
1.550000E-07	1.200000E+01	1.221484E-07
1.550000E-07	1.400000E+01	1.215730E-07
1.550000E-07	1.600000E+01	1.210792E-07
1.550000E-07	1.800000E+01	1.202846E-07
1.550000E-07	2.000000E+01	1.202622E-07
1.550000E-07	2.200000E+01	1.193619E-07
1.550000E-07	2.400000E+01	1.191096E-07
1.550000E-07	2.600000E+01	1.186147E-07
1.550000E-07	2.800000E+01	1.182064E-07
1.550000E-07	3.000000E+01	1.175818E-07
1.550000E-07	3.200000E+01	1.173422E-07
1.550000E-07	3.400000E+01	1.170382E-07
1.550000E-07	3.600000E+01	1.159573E-07
1.550000E-07	3.800000E+01	1.163418E-07
1.550000E-07	4.000000E+01	1.149958E-07
1.550000E-07	4.200000E+01	1.140259E-07
1.550000E-07	4.400000E+01	1.143942E-07
1.550000E-07	4.600000E+01	1.137730E-07
1.550000E-07	4.800000E+01	1.128626E-07
1.550000E-07	5.000000E+01	1.127489E-07
1.550000E-07	5.200000E+01	1.119619E-07
1.550000E-07	5.400000E+01	1.119370E-07
1.550000E-07	5.600000E+01	1.123594E-07
1.550000E-07	5.800000E+01	1.105994E-07
1.550000E-07	6.000000E+01	1.111127E-07
1.550000E-07	6.200000E+01	1.105403E-07
1.550000E-07	6.400000E+01	1.093489E-07
1.550000E-07	6.600000E+01	1.089018E-07
1.550000E-07	6.800000E+01	1.077781E-07
1.550000E-07	7.000000E+01	1.073230E-07
1.550000E-07	7.200000E+01	1.077511E-07
1.550000E-07	7.400000E+01	1.076770E-07
1.550000E-07	7.600000E+01	1.067700E-07
1.550000E-07	7.800000E+01	1.069576E-07
1.550000E-07	8.000000E+01	1.068997E-07
1.550000E-07	8.200000E+01	1.050200E-07
1.550000E-07	8.400000E+01	1.051195E-07
1.550000E-07	8.600000E+01	1.048948E-07
1.550000E-07	8.800000E+01	1.040762E-07
1.550000E-07	9.000000E+01	1.038731E-07
1.550000E-07	9.200000E+01	1.034512E-07
1.550000E-07	9.400000E+01	1.042433E-07
1.550000E-07	9.600000E+01	1.033756E-07
1.550000E-07	9.800000E+01	1.010089E-07
1.550000E-07	1.000000E+02	1.029210E-07

1.600000E-07	0.000000E+00	1.250000E-07
1.600000E-07	2.000000E+00	1.245696E-07
1.600000E-07	4.000000E+00	1.240833E-07
1.600000E-07	6.000000E+00	1.234440E-07
1.600000E-07	8.000000E+00	1.233760E-07
1.600000E-07	1.000000E+01	1.230461E-07
1.600000E-07	1.200000E+01	1.221671E-07
1.600000E-07	1.400000E+01	1.217719E-07
1.600000E-07	1.600000E+01	1.215105E-07
1.600000E-07	1.800000E+01	1.214272E-07
1.600000E-07	2.000000E+01	1.205315E-07
1.600000E-07	2.200000E+01	1.199333E-07
1.600000E-07	2.400000E+01	1.196705E-07
1.600000E-07	2.600000E+01	1.189406E-07
1.600000E-07	2.800000E+01	1.191853E-07
1.600000E-07	3.000000E+01	1.183845E-07
1.600000E-07	3.200000E+01	1.183085E-07
1.600000E-07	3.400000E+01	1.170346E-07
1.600000E-07	3.600000E+01	1.169873E-07
1.600000E-07	3.800000E+01	1.171488E-07
1.600000E-07	4.000000E+01	1.169302E-07
1.600000E-07	4.200000E+01	1.153899E-07
1.600000E-07	4.400000E+01	1.160892E-07
1.600000E-07	4.600000E+01	1.153735E-07
1.600000E-07	4.800000E+01	1.147718E-07
1.600000E-07	5.000000E+01	1.146735E-07
1.600000E-07	5.200000E+01	1.137079E-07
1.600000E-07	5.400000E+01	1.144052E-07
1.600000E-07	5.600000E+01	1.138054E-07
1.600000E-07	5.800000E+01	1.130962E-07
1.600000E-07	6.000000E+01	1.127023E-07
1.600000E-07	6.200000E+01	1.119436E-07
1.600000E-07	6.400000E+01	1.114952E-07
1.600000E-07	6.600000E+01	1.118687E-07
1.600000E-07	6.800000E+01	1.108853E-07
1.600000E-07	7.000000E+01	1.110187E-07
1.600000E-07	7.200000E+01	1.100179E-07
1.600000E-07	7.400000E+01	1.097301E-07
1.600000E-07	7.600000E+01	1.098055E-07
1.600000E-07	7.800000E+01	1.095248E-07
1.600000E-07	8.000000E+01	1.092736E-07
1.600000E-07	8.200000E+01	1.086669E-07
1.600000E-07	8.400000E+01	1.089372E-07
1.600000E-07	8.600000E+01	1.078583E-07
1.600000E-07	8.800000E+01	1.071133E-07
1.600000E-07	9.000000E+01	1.074937E-07
1.600000E-07	9.200000E+01	1.074384E-07
1.600000E-07	9.400000E+01	1.066345E-07
1.600000E-07	9.600000E+01	1.056064E-07
1.600000E-07	9.800000E+01	1.061201E-07
1.600000E-07	1.000000E+02	1.054627E-07

1.650000E-07	0.000000E+00	1.250000E-07
1.650000E-07	2.000000E+00	1.246576E-07
1.650000E-07	4.000000E+00	1.242557E-07
1.650000E-07	6.000000E+00	1.238047E-07
1.650000E-07	8.000000E+00	1.235417E-07
1.650000E-07	1.000000E+01	1.232063E-07
1.650000E-07	1.200000E+01	1.229451E-07
1.650000E-07	1.400000E+01	1.220634E-07
1.650000E-07	1.600000E+01	1.218151E-07
1.650000E-07	1.800000E+01	1.215983E-07
1.650000E-07	2.000000E+01	1.210982E-07
1.650000E-07	2.200000E+01	1.208720E-07
1.650000E-07	2.400000E+01	1.203741E-07
1.650000E-07	2.600000E+01	1.196843E-07
1.650000E-07	2.800000E+01	1.196127E-07
1.650000E-07	3.000000E+01	1.195291E-07
1.650000E-07	3.200000E+01	1.192149E-07
1.650000E-07	3.400000E+01	1.185742E-07
1.650000E-07	3.600000E+01	1.182400E-07
1.650000E-07	3.800000E+01	1.178219E-07
1.650000E-07	4.000000E+01	1.175340E-07
1.650000E-07	4.200000E+01	1.175595E-07
1.650000E-07	4.400000E+01	1.171373E-07
1.650000E-07	4.600000E+01	1.169278E-07
1.650000E-07	4.800000E+01	1.164138E-07
1.650000E-07	5.000000E+01	1.149684E-07
1.650000E-07	5.200000E+01	1.152937E-07
1.650000E-07	5.400000E+01	1.159692E-07
1.650000E-07	5.600000E+01	1.147376E-07
1.650000E-07	5.800000E+01	1.154992E-07
1.650000E-07	6.000000E+01	1.144759E-07
1.650000E-07	6.200000E+01	1.148400E-07
1.650000E-07	6.400000E+01	1.137441E-07
1.650000E-07	6.600000E+01	1.135968E-07
1.650000E-07	6.800000E+01	1.126666E-07
1.650000E-07	7.000000E+01	1.121765E-07
1.650000E-07	7.200000E+01	1.127458E-07
1.650000E-07	7.400000E+01	1.123061E-07
1.650000E-07	7.600000E+01	1.110604E-07
1.650000E-07	7.800000E+01	1.114039E-07
1.650000E-07	8.000000E+01	1.110673E-07
1.650000E-07	8.200000E+01	1.110864E-07
1.650000E-07	8.400000E+01	1.109490E-07
1.650000E-07	8.600000E+01	1.101189E-07
1.650000E-07	8.800000E+01	1.103752E-07
1.650000E-07	9.000000E+01	1.104477E-07
1.650000E-07	9.200000E+01	1.093494E-07
1.650000E-07	9.400000E+01	1.102294E-07
1.650000E-07	9.600000E+01	1.082637E-07
1.650000E-07	9.800000E+01	1.092966E-07
1.650000E-07	1.000000E+02	1.091776E-07

1.700000E-07	0.000000E+00	1.250000E-07
1.700000E-07	2.000000E+00	1.246992E-07
1.700000E-07	4.000000E+00	1.243955E-07
1.700000E-07	6.000000E+00	1.237856E-07
1.700000E-07	8.000000E+00	1.240968E-07
1.700000E-07	1.000000E+01	1.232411E-07
1.700000E-07	1.200000E+01	1.231682E-07
1.700000E-07	1.400000E+01	1.230002E-07
1.700000E-07	1.600000E+01	1.225041E-07
1.700000E-07	1.800000E+01	1.224541E-07
1.700000E-07	2.000000E+01	1.221719E-07
1.700000E-07	2.200000E+01	1.217618E-07
1.700000E-07	2.400000E+01	1.217926E-07
1.700000E-07	2.600000E+01	1.210221E-07
1.700000E-07	2.800000E+01	1.203006E-07
1.700000E-07	3.000000E+01	1.201341E-07
1.700000E-07	3.200000E+01	1.198545E-07
1.700000E-07	3.400000E+01	1.202123E-07
1.700000E-07	3.600000E+01	1.189912E-07
1.700000E-07	3.800000E+01	1.200653E-07
1.700000E-07	4.000000E+01	1.185366E-07
1.700000E-07	4.200000E+01	1.186147E-07
1.700000E-07	4.400000E+01	1.184494E-07
1.700000E-07	4.600000E+01	1.178216E-07
1.700000E-07	4.800000E+01	1.179268E-07
1.700000E-07	5.000000E+01	1.179696E-07
1.700000E-07	5.200000E+01	1.170592E-07
1.700000E-07	5.400000E+01	1.173236E-07
1.700000E-07	5.600000E+01	1.169979E-07
1.700000E-07	5.800000E+01	1.158265E-07
1.700000E-07	6.000000E+01	1.164598E-07
1.700000E-07	6.200000E+01	1.160723E-07
1.700000E-07	6.400000E+01	1.159407E-07
1.700000E-07	6.600000E+01	1.159060E-07
1.700000E-07	6.800000E+01	1.151435E-07
1.700000E-07	7.000000E+01	1.150107E-07
1.700000E-07	7.200000E+01	1.143432E-07
1.700000E-07	7.400000E+01	1.142768E-07
1.700000E-07	7.600000E+01	1.144303E-07
1.700000E-07	7.800000E+01	1.133295E-07
1.700000E-07	8.000000E+01	1.134623E-07
1.700000E-07	8.200000E+01	1.128061E-07
1.700000E-07	8.400000E+01	1.137091E-07
1.700000E-07	8.600000E+01	1.137718E-07
1.700000E-07	8.800000E+01	1.125167E-07
1.700000E-07	9.000000E+01	1.126837E-07
1.700000E-07	9.200000E+01	1.123742E-07
1.700000E-07	9.400000E+01	1.123152E-07
1.700000E-07	9.600000E+01	1.114259E-07
1.700000E-07	9.800000E+01	1.118205E-07
1.700000E-07	1.000000E+02	1.112735E-07

1.750000E-07	0.000000E+00	1.250000E-07
1.750000E-07	2.000000E+00	1.247580E-07
1.750000E-07	4.000000E+00	1.246343E-07
1.750000E-07	6.000000E+00	1.240874E-07
1.750000E-07	8.000000E+00	1.238192E-07
1.750000E-07	1.000000E+01	1.236987E-07
1.750000E-07	1.200000E+01	1.233253E-07
1.750000E-07	1.400000E+01	1.231144E-07
1.750000E-07	1.600000E+01	1.227423E-07
1.750000E-07	1.800000E+01	1.226764E-07
1.750000E-07	2.000000E+01	1.221820E-07
1.750000E-07	2.200000E+01	1.221479E-07
1.750000E-07	2.400000E+01	1.220504E-07
1.750000E-07	2.600000E+01	1.221176E-07
1.750000E-07	2.800000E+01	1.215993E-07
1.750000E-07	3.000000E+01	1.213851E-07
1.750000E-07	3.200000E+01	1.211970E-07
1.750000E-07	3.400000E+01	1.202374E-07
1.750000E-07	3.600000E+01	1.203341E-07
1.750000E-07	3.800000E+01	1.207037E-07
1.750000E-07	4.000000E+01	1.199945E-07
1.750000E-07	4.200000E+01	1.194093E-07
1.750000E-07	4.400000E+01	1.196357E-07
1.750000E-07	4.600000E+01	1.200603E-07
1.750000E-07	4.800000E+01	1.198080E-07
1.750000E-07	5.000000E+01	1.193955E-07
1.750000E-07	5.200000E+01	1.182210E-07
1.750000E-07	5.400000E+01	1.179366E-07
1.750000E-07	5.600000E+01	1.183867E-07
1.750000E-07	5.800000E+01	1.179387E-07
1.750000E-07	6.000000E+01	1.181756E-07
1.750000E-07	6.200000E+01	1.176420E-07
1.750000E-07	6.400000E+01	1.178022E-07
1.750000E-07	6.600000E+01	1.175224E-07
1.750000E-07	6.800000E+01	1.178077E-07
1.750000E-07	7.000000E+01	1.170700E-07
1.750000E-07	7.200000E+01	1.165493E-07
1.750000E-07	7.400000E+01	1.163680E-07
1.750000E-07	7.600000E+01	1.158068E-07
1.750000E-07	7.800000E+01	1.163731E-07
1.750000E-07	8.000000E+01	1.150248E-07
1.750000E-07	8.200000E+01	1.165700E-07
1.750000E-07	8.400000E+01	1.155956E-07
1.750000E-07	8.600000E+01	1.170157E-07
1.750000E-07	8.800000E+01	1.151576E-07
1.750000E-07	9.000000E+01	1.153059E-07
1.750000E-07	9.200000E+01	1.143703E-07
1.750000E-07	9.400000E+01	1.146642E-07
1.750000E-07	9.600000E+01	1.141267E-07
1.750000E-07	9.800000E+01	1.148163E-07
1.750000E-07	1.000000E+02	1.139410E-07

1.800000E-07	0.000000E+00	1.250000E-07
1.800000E-07	2.000000E+00	1.247263E-07
1.800000E-07	4.000000E+00	1.245392E-07
1.800000E-07	6.000000E+00	1.244092E-07
1.800000E-07	8.000000E+00	1.240142E-07
1.800000E-07	1.000000E+01	1.240329E-07
1.800000E-07	1.200000E+01	1.237077E-07
1.800000E-07	1.400000E+01	1.234532E-07
1.800000E-07	1.600000E+01	1.231984E-07
1.800000E-07	1.800000E+01	1.228781E-07
1.800000E-07	2.000000E+01	1.230843E-07
1.800000E-07	2.200000E+01	1.229668E-07
1.800000E-07	2.400000E+01	1.227383E-07
1.800000E-07	2.600000E+01	1.220538E-07
1.800000E-07	2.800000E+01	1.221422E-07
1.800000E-07	3.000000E+01	1.218770E-07
1.800000E-07	3.200000E+01	1.218928E-07
1.800000E-07	3.400000E+01	1.218064E-07
1.800000E-07	3.600000E+01	1.222071E-07
1.800000E-07	3.800000E+01	1.222210E-07
1.800000E-07	4.000000E+01	1.210751E-07
1.800000E-07	4.200000E+01	1.215407E-07
1.800000E-07	4.400000E+01	1.206730E-07
1.800000E-07	4.600000E+01	1.206695E-07
1.800000E-07	4.800000E+01	1.202884E-07
1.800000E-07	5.000000E+01	1.203647E-07
1.800000E-07	5.200000E+01	1.208203E-07
1.800000E-07	5.400000E+01	1.203144E-07
1.800000E-07	5.600000E+01	1.205496E-07
1.800000E-07	5.800000E+01	1.198471E-07
1.800000E-07	6.000000E+01	1.196004E-07
1.800000E-07	6.200000E+01	1.195274E-07
1.800000E-07	6.400000E+01	1.197787E-07
1.800000E-07	6.600000E+01	1.197204E-07
1.800000E-07	6.800000E+01	1.190808E-07
1.800000E-07	7.000000E+01	1.194476E-07
1.800000E-07	7.200000E+01	1.191101E-07
1.800000E-07	7.400000E+01	1.185950E-07
1.800000E-07	7.600000E+01	1.193904E-07
1.800000E-07	7.800000E+01	1.191802E-07
1.800000E-07	8.000000E+01	1.190273E-07
1.800000E-07	8.200000E+01	1.187129E-07
1.800000E-07	8.400000E+01	1.183316E-07
1.800000E-07	8.600000E+01	1.176818E-07
1.800000E-07	8.800000E+01	1.189023E-07
1.800000E-07	9.000000E+01	1.182634E-07
1.800000E-07	9.200000E+01	1.173482E-07
1.800000E-07	9.400000E+01	1.181148E-07
1.800000E-07	9.600000E+01	1.176741E-07
1.800000E-07	9.800000E+01	1.175994E-07
1.800000E-07	1.000000E+02	1.183654E-07

1.850000E-07	0.000000E+00	1.250000E-07
1.850000E-07	2.000000E+00	1.248896E-07
1.850000E-07	4.000000E+00	1.243644E-07
1.850000E-07	6.000000E+00	1.244973E-07
1.850000E-07	8.000000E+00	1.246519E-07
1.850000E-07	1.000000E+01	1.242587E-07
1.850000E-07	1.200000E+01	1.242254E-07
1.850000E-07	1.400000E+01	1.241225E-07
1.850000E-07	1.600000E+01	1.236803E-07
1.850000E-07	1.800000E+01	1.234528E-07
1.850000E-07	2.000000E+01	1.235592E-07
1.850000E-07	2.200000E+01	1.229031E-07
1.850000E-07	2.400000E+01	1.236256E-07
1.850000E-07	2.600000E+01	1.231681E-07
1.850000E-07	2.800000E+01	1.230578E-07
1.850000E-07	3.000000E+01	1.225791E-07
1.850000E-07	3.200000E+01	1.231534E-07
1.850000E-07	3.400000E+01	1.221485E-07
1.850000E-07	3.600000E+01	1.231193E-07
1.850000E-07	3.800000E+01	1.223783E-07
1.850000E-07	4.000000E+01	1.227128E-07
1.850000E-07	4.200000E+01	1.228501E-07
1.850000E-07	4.400000E+01	1.222380E-07
1.850000E-07	4.600000E+01	1.218072E-07
1.850000E-07	4.800000E+01	1.221419E-07
1.850000E-07	5.000000E+01	1.223029E-07
1.850000E-07	5.200000E+01	1.212060E-07
1.850000E-07	5.400000E+01	1.214015E-07
1.850000E-07	5.600000E+01	1.216278E-07
1.850000E-07	5.800000E+01	1.225983E-07
1.850000E-07	6.000000E+01	1.217541E-07
1.850000E-07	6.200000E+01	1.211580E-07
1.850000E-07	6.400000E+01	1.216014E-07
1.850000E-07	6.600000E+01	1.222627E-07
1.850000E-07	6.800000E+01	1.217836E-07
1.850000E-07	7.000000E+01	1.213906E-07
1.850000E-07	7.200000E+01	1.213427E-07
1.850000E-07	7.400000E+01	1.214720E-07
1.850000E-07	7.600000E+01	1.214550E-07
1.850000E-07	7.800000E+01	1.199125E-07
1.850000E-07	8.000000E+01	1.209178E-07
1.850000E-07	8.200000E+01	1.212752E-07
1.850000E-07	8.400000E+01	1.207034E-07
1.850000E-07	8.600000E+01	1.220366E-07
1.850000E-07	8.800000E+01	1.203807E-07
1.850000E-07	9.000000E+01	1.212926E-07
1.850000E-07	9.200000E+01	1.204799E-07
1.850000E-07	9.400000E+01	1.213506E-07
1.850000E-07	9.600000E+01	1.218320E-07
1.850000E-07	9.800000E+01	1.205051E-07
1.850000E-07	1.000000E+02	1.203398E-07

1.900000E-07	0.000000E+00	1.250000E-07
1.900000E-07	2.000000E+00	1.249824E-07
1.900000E-07	4.000000E+00	1.247188E-07
1.900000E-07	6.000000E+00	1.246241E-07
1.900000E-07	8.000000E+00	1.249061E-07
1.900000E-07	1.000000E+01	1.243921E-07
1.900000E-07	1.200000E+01	1.241009E-07
1.900000E-07	1.400000E+01	1.244522E-07
1.900000E-07	1.600000E+01	1.244297E-07
1.900000E-07	1.800000E+01	1.245665E-07
1.900000E-07	2.000000E+01	1.239852E-07
1.900000E-07	2.200000E+01	1.246369E-07
1.900000E-07	2.400000E+01	1.240861E-07
1.900000E-07	2.600000E+01	1.242233E-07
1.900000E-07	2.800000E+01	1.233634E-07
1.900000E-07	3.000000E+01	1.236940E-07
1.900000E-07	3.200000E+01	1.243181E-07
1.900000E-07	3.400000E+01	1.246689E-07
1.900000E-07	3.600000E+01	1.241598E-07
1.900000E-07	3.800000E+01	1.249925E-07
1.900000E-07	4.000000E+01	1.236841E-07
1.900000E-07	4.200000E+01	1.238105E-07
1.900000E-07	4.400000E+01	1.232485E-07
1.900000E-07	4.600000E+01	1.239061E-07
1.900000E-07	4.800000E+01	1.230471E-07
1.900000E-07	5.000000E+01	1.237040E-07
1.900000E-07	5.200000E+01	1.234763E-07
1.900000E-07	5.400000E+01	1.245697E-07
1.900000E-07	5.600000E+01	1.240842E-07
1.900000E-07	5.800000E+01	1.238532E-07
1.900000E-07	6.000000E+01	1.231330E-07
1.900000E-07	6.200000E+01	1.234774E-07
1.900000E-07	6.400000E+01	1.232012E-07
1.900000E-07	6.600000E+01	1.229167E-07
1.900000E-07	6.800000E+01	1.233439E-07
1.900000E-07	7.000000E+01	1.236186E-07
1.900000E-07	7.200000E+01	1.237671E-07
1.900000E-07	7.400000E+01	1.228511E-07
1.900000E-07	7.600000E+01	1.239002E-07
1.900000E-07	7.800000E+01	1.233990E-07
1.900000E-07	8.000000E+01	1.240121E-07
1.900000E-07	8.200000E+01	1.243427E-07
1.900000E-07	8.400000E+01	1.241345E-07
1.900000E-07	8.600000E+01	1.226946E-07
1.900000E-07	8.800000E+01	1.236357E-07
1.900000E-07	9.000000E+01	1.243864E-07
1.900000E-07	9.200000E+01	1.239761E-07
1.900000E-07	9.400000E+01	1.242993E-07
1.900000E-07	9.600000E+01	1.239072E-07
1.900000E-07	9.800000E+01	1.246039E-07
1.900000E-07	1.000000E+02	1.241194E-07

1.950000E-07	0.000000E+00	1.250000E-07
1.950000E-07	2.000000E+00	1.250651E-07
1.950000E-07	4.000000E+00	1.249088E-07
1.950000E-07	6.000000E+00	1.248706E-07
1.950000E-07	8.000000E+00	1.249344E-07
1.950000E-07	1.000000E+01	1.249438E-07
1.950000E-07	1.200000E+01	1.249605E-07
1.950000E-07	1.400000E+01	1.246527E-07
1.950000E-07	1.600000E+01	1.248926E-07
1.950000E-07	1.800000E+01	1.244933E-07
1.950000E-07	2.000000E+01	1.250661E-07
1.950000E-07	2.200000E+01	1.245254E-07
1.950000E-07	2.400000E+01	1.251619E-07
1.950000E-07	2.600000E+01	1.247372E-07
1.950000E-07	2.800000E+01	1.253279E-07
1.950000E-07	3.000000E+01	1.241271E-07
1.950000E-07	3.200000E+01	1.248894E-07
1.950000E-07	3.400000E+01	1.249624E-07
1.950000E-07	3.600000E+01	1.259438E-07
1.950000E-07	3.800000E+01	1.248514E-07
1.950000E-07	4.000000E+01	1.251914E-07
1.950000E-07	4.200000E+01	1.251747E-07
1.950000E-07	4.400000E+01	1.255988E-07
1.950000E-07	4.600000E+01	1.244550E-07
1.950000E-07	4.800000E+01	1.245660E-07
1.950000E-07	5.000000E+01	1.249508E-07
1.950000E-07	5.200000E+01	1.260369E-07
1.950000E-07	5.400000E+01	1.257868E-07
1.950000E-07	5.600000E+01	1.239053E-07
1.950000E-07	5.800000E+01	1.251459E-07
1.950000E-07	6.000000E+01	1.251302E-07
1.950000E-07	6.200000E+01	1.259570E-07
1.950000E-07	6.400000E+01	1.250482E-07
1.950000E-07	6.600000E+01	1.261663E-07
1.950000E-07	6.800000E+01	1.254500E-07
1.950000E-07	7.000000E+01	1.256894E-07
1.950000E-07	7.200000E+01	1.254537E-07
1.950000E-07	7.400000E+01	1.263201E-07
1.950000E-07	7.600000E+01	1.262128E-07
1.950000E-07	7.800000E+01	1.266250E-07
1.950000E-07	8.000000E+01	1.271350E-07
1.950000E-07	8.200000E+01	1.260063E-07
1.950000E-07	8.400000E+01	1.255836E-07
1.950000E-07	8.600000E+01	1.256285E-07
1.950000E-07	8.800000E+01	1.259060E-07
1.950000E-07	9.000000E+01	1.260613E-07
1.950000E-07	9.200000E+01	1.262239E-07
1.950000E-07	9.400000E+01	1.273498E-07
1.950000E-07	9.600000E+01	1.273758E-07
1.950000E-07	9.800000E+01	1.273092E-07
1.950000E-07	1.000000E+02	1.270132E-07

2.000000E-07	0.000000E+00	1.250000E-07
2.000000E-07	2.000000E+00	1.250276E-07
2.000000E-07	4.000000E+00	1.252843E-07
2.000000E-07	6.000000E+00	1.252244E-07
2.000000E-07	8.000000E+00	1.251255E-07
2.000000E-07	1.000000E+01	1.252925E-07
2.000000E-07	1.200000E+01	1.248853E-07
2.000000E-07	1.400000E+01	1.251652E-07
2.000000E-07	1.600000E+01	1.254608E-07
2.000000E-07	1.800000E+01	1.250283E-07
2.000000E-07	2.000000E+01	1.254479E-07
2.000000E-07	2.200000E+01	1.255369E-07
2.000000E-07	2.400000E+01	1.251517E-07
2.000000E-07	2.600000E+01	1.253884E-07
2.000000E-07	2.800000E+01	1.251079E-07
2.000000E-07	3.000000E+01	1.256988E-07
2.000000E-07	3.200000E+01	1.256604E-07
2.000000E-07	3.400000E+01	1.257453E-07
2.000000E-07	3.600000E+01	1.256456E-07
2.000000E-07	3.800000E+01	1.263445E-07
2.000000E-07	4.000000E+01	1.256866E-07
2.000000E-07	4.200000E+01	1.260414E-07
2.000000E-07	4.400000E+01	1.264443E-07
2.000000E-07	4.600000E+01	1.265967E-07
2.000000E-07	4.800000E+01	1.260870E-07
2.000000E-07	5.000000E+01	1.266294E-07
2.000000E-07	5.200000E+01	1.267512E-07
2.000000E-07	5.400000E+01	1.273518E-07
2.000000E-07	5.600000E+01	1.257078E-07
2.000000E-07	5.800000E+01	1.269494E-07
2.000000E-07	6.000000E+01	1.278417E-07
2.000000E-07	6.200000E+01	1.277146E-07
2.000000E-07	6.400000E+01	1.269422E-07
2.000000E-07	6.600000E+01	1.271236E-07
2.000000E-07	6.800000E+01	1.279777E-07
2.000000E-07	7.000000E+01	1.277702E-07
2.000000E-07	7.200000E+01	1.269864E-07
2.000000E-07	7.400000E+01	1.276258E-07
2.000000E-07	7.600000E+01	1.283417E-07
2.000000E-07	7.800000E+01	1.281749E-07
2.000000E-07	8.000000E+01	1.285395E-07
2.000000E-07	8.200000E+01	1.288902E-07
2.000000E-07	8.400000E+01	1.286116E-07
2.000000E-07	8.600000E+01	1.301099E-07
2.000000E-07	8.800000E+01	1.286670E-07
2.000000E-07	9.000000E+01	1.296931E-07
2.000000E-07	9.200000E+01	1.298093E-07
2.000000E-07	9.400000E+01	1.314130E-07
2.000000E-07	9.600000E+01	1.306652E-07
2.000000E-07	9.800000E+01	1.297189E-07
2.000000E-07	1.000000E+02	1.301316E-07

2.050000E-07	0.000000E+00	1.250000E-07
2.050000E-07	2.000000E+00	1.250801E-07
2.050000E-07	4.000000E+00	1.248446E-07
2.050000E-07	6.000000E+00	1.251523E-07
2.050000E-07	8.000000E+00	1.252641E-07
2.050000E-07	1.000000E+01	1.252111E-07
2.050000E-07	1.200000E+01	1.255878E-07
2.050000E-07	1.400000E+01	1.260544E-07
2.050000E-07	1.600000E+01	1.256127E-07
2.050000E-07	1.800000E+01	1.259785E-07
2.050000E-07	2.000000E+01	1.262487E-07
2.050000E-07	2.200000E+01	1.261906E-07
2.050000E-07	2.400000E+01	1.265256E-07
2.050000E-07	2.600000E+01	1.260108E-07
2.050000E-07	2.800000E+01	1.268882E-07
2.050000E-07	3.000000E+01	1.269645E-07
2.050000E-07	3.200000E+01	1.263508E-07
2.050000E-07	3.400000E+01	1.273199E-07
2.050000E-07	3.600000E+01	1.269777E-07
2.050000E-07	3.800000E+01	1.274803E-07
2.050000E-07	4.000000E+01	1.269094E-07
2.050000E-07	4.200000E+01	1.267955E-07
2.050000E-07	4.400000E+01	1.271274E-07
2.050000E-07	4.600000E+01	1.278915E-07
2.050000E-07	4.800000E+01	1.285202E-07
2.050000E-07	5.000000E+01	1.276578E-07
2.050000E-07	5.200000E+01	1.276564E-07
2.050000E-07	5.400000E+01	1.281457E-07
2.050000E-07	5.600000E+01	1.288048E-07
2.050000E-07	5.800000E+01	1.287977E-07
2.050000E-07	6.000000E+01	1.286595E-07
2.050000E-07	6.200000E+01	1.287892E-07
2.050000E-07	6.400000E+01	1.294885E-07
2.050000E-07	6.600000E+01	1.295816E-07
2.050000E-07	6.800000E+01	1.296240E-07
2.050000E-07	7.000000E+01	1.291371E-07
2.050000E-07	7.200000E+01	1.294939E-07
2.050000E-07	7.400000E+01	1.300707E-07
2.050000E-07	7.600000E+01	1.296343E-07
2.050000E-07	7.800000E+01	1.310417E-07
2.050000E-07	8.000000E+01	1.307380E-07
2.050000E-07	8.200000E+01	1.309321E-07
2.050000E-07	8.400000E+01	1.315017E-07
2.050000E-07	8.600000E+01	1.323347E-07
2.050000E-07	8.800000E+01	1.322402E-07
2.050000E-07	9.000000E+01	1.320492E-07
2.050000E-07	9.200000E+01	1.314377E-07
2.050000E-07	9.400000E+01	1.317972E-07
2.050000E-07	9.600000E+01	1.328421E-07
2.050000E-07	9.800000E+01	1.325762E-07
2.050000E-07	1.000000E+02	1.333867E-07

2.100000E-07	0.000000E+00	1.250000E-07
2.100000E-07	2.000000E+00	1.250296E-07
2.100000E-07	4.000000E+00	1.251201E-07
2.100000E-07	6.000000E+00	1.256876E-07
2.100000E-07	8.000000E+00	1.258395E-07
2.100000E-07	1.000000E+01	1.257512E-07
2.100000E-07	1.200000E+01	1.263149E-07
2.100000E-07	1.400000E+01	1.255206E-07
2.100000E-07	1.600000E+01	1.262119E-07
2.100000E-07	1.800000E+01	1.261303E-07
2.100000E-07	2.000000E+01	1.262705E-07
2.100000E-07	2.200000E+01	1.266638E-07
2.100000E-07	2.400000E+01	1.267701E-07
2.100000E-07	2.600000E+01	1.266084E-07
2.100000E-07	2.800000E+01	1.274649E-07
2.100000E-07	3.000000E+01	1.279536E-07
2.100000E-07	3.200000E+01	1.275796E-07
2.100000E-07	3.400000E+01	1.275631E-07
2.100000E-07	3.600000E+01	1.282105E-07
2.100000E-07	3.800000E+01	1.284065E-07
2.100000E-07	4.000000E+01	1.286561E-07
2.100000E-07	4.200000E+01	1.284001E-07
2.100000E-07	4.400000E+01	1.284677E-07
2.100000E-07	4.600000E+01	1.289430E-07
2.100000E-07	4.800000E+01	1.299820E-07
2.100000E-07	5.000000E+01	1.290228E-07
2.100000E-07	5.200000E+01	1.301860E-07
2.100000E-07	5.400000E+01	1.300796E-07
2.100000E-07	5.600000E+01	1.299141E-07
2.100000E-07	5.800000E+01	1.315232E-07
2.100000E-07	6.000000E+01	1.307503E-07
2.100000E-07	6.200000E+01	1.306244E-07
2.100000E-07	6.400000E+01	1.306784E-07
2.100000E-07	6.600000E+01	1.307410E-07
2.100000E-07	6.800000E+01	1.320173E-07
2.100000E-07	7.000000E+01	1.310198E-07
2.100000E-07	7.200000E+01	1.324728E-07
2.100000E-07	7.400000E+01	1.315705E-07
2.100000E-07	7.600000E+01	1.336570E-07
2.100000E-07	7.800000E+01	1.329718E-07
2.100000E-07	8.000000E+01	1.326577E-07
2.100000E-07	8.200000E+01	1.335814E-07
2.100000E-07	8.400000E+01	1.344444E-07
2.100000E-07	8.600000E+01	1.339373E-07
2.100000E-07	8.800000E+01	1.342603E-07
2.100000E-07	9.000000E+01	1.338851E-07
2.100000E-07	9.200000E+01	1.353204E-07
2.100000E-07	9.400000E+01	1.361537E-07
2.100000E-07	9.600000E+01	1.351526E-07
2.100000E-07	9.800000E+01	1.362439E-07
2.100000E-07	1.000000E+02	1.357522E-07

2.150000E-07	0.000000E+00	1.250000E-07
2.150000E-07	2.000000E+00	1.252756E-07
2.150000E-07	4.000000E+00	1.253291E-07
2.150000E-07	6.000000E+00	1.254167E-07
2.150000E-07	8.000000E+00	1.258383E-07
2.150000E-07	1.000000E+01	1.254620E-07
2.150000E-07	1.200000E+01	1.255959E-07
2.150000E-07	1.400000E+01	1.263585E-07
2.150000E-07	1.600000E+01	1.266931E-07
2.150000E-07	1.800000E+01	1.269739E-07
2.150000E-07	2.000000E+01	1.272384E-07
2.150000E-07	2.200000E+01	1.277393E-07
2.150000E-07	2.400000E+01	1.275360E-07
2.150000E-07	2.600000E+01	1.270554E-07
2.150000E-07	2.800000E+01	1.276771E-07
2.150000E-07	3.000000E+01	1.282586E-07
2.150000E-07	3.200000E+01	1.288987E-07
2.150000E-07	3.400000E+01	1.293435E-07
2.150000E-07	3.600000E+01	1.289661E-07
2.150000E-07	3.800000E+01	1.301780E-07
2.150000E-07	4.000000E+01	1.297840E-07
2.150000E-07	4.200000E+01	1.295982E-07
2.150000E-07	4.400000E+01	1.306431E-07
2.150000E-07	4.600000E+01	1.297665E-07
2.150000E-07	4.800000E+01	1.300903E-07
2.150000E-07	5.000000E+01	1.302470E-07
2.150000E-07	5.200000E+01	1.310646E-07
2.150000E-07	5.400000E+01	1.315398E-07
2.150000E-07	5.600000E+01	1.341956E-07
2.150000E-07	5.800000E+01	1.316204E-07
2.150000E-07	6.000000E+01	1.322131E-07
2.150000E-07	6.200000E+01	1.326243E-07
2.150000E-07	6.400000E+01	1.330662E-07
2.150000E-07	6.600000E+01	1.337935E-07
2.150000E-07	6.800000E+01	1.334615E-07
2.150000E-07	7.000000E+01	1.345705E-07
2.150000E-07	7.200000E+01	1.336056E-07
2.150000E-07	7.400000E+01	1.339323E-07
2.150000E-07	7.600000E+01	1.338529E-07
2.150000E-07	7.800000E+01	1.357006E-07
2.150000E-07	8.000000E+01	1.354876E-07
2.150000E-07	8.200000E+01	1.358370E-07
2.150000E-07	8.400000E+01	1.352343E-07
2.150000E-07	8.600000E+01	1.361275E-07
2.150000E-07	8.800000E+01	1.363229E-07
2.150000E-07	9.000000E+01	1.366176E-07
2.150000E-07	9.200000E+01	1.374252E-07
2.150000E-07	9.400000E+01	1.391027E-07
2.150000E-07	9.600000E+01	1.380651E-07
2.150000E-07	9.800000E+01	1.385203E-07
2.150000E-07	1.000000E+02	1.403319E-07

2.200000E-07	0.000000E+00	1.250000E-07
2.200000E-07	2.000000E+00	1.254527E-07
2.200000E-07	4.000000E+00	1.255663E-07
2.200000E-07	6.000000E+00	1.258525E-07
2.200000E-07	8.000000E+00	1.256490E-07
2.200000E-07	1.000000E+01	1.261041E-07
2.200000E-07	1.200000E+01	1.267282E-07
2.200000E-07	1.400000E+01	1.265404E-07
2.200000E-07	1.600000E+01	1.271683E-07
2.200000E-07	1.800000E+01	1.275359E-07
2.200000E-07	2.000000E+01	1.281724E-07
2.200000E-07	2.200000E+01	1.278556E-07
2.200000E-07	2.400000E+01	1.279567E-07
2.200000E-07	2.600000E+01	1.285114E-07
2.200000E-07	2.800000E+01	1.291760E-07
2.200000E-07	3.000000E+01	1.292940E-07
2.200000E-07	3.200000E+01	1.295257E-07
2.200000E-07	3.400000E+01	1.297703E-07
2.200000E-07	3.600000E+01	1.293655E-07
2.200000E-07	3.800000E+01	1.301127E-07
2.200000E-07	4.000000E+01	1.308897E-07
2.200000E-07	4.200000E+01	1.303742E-07
2.200000E-07	4.400000E+01	1.313029E-07
2.200000E-07	4.600000E+01	1.319396E-07
2.200000E-07	4.800000E+01	1.325209E-07
2.200000E-07	5.000000E+01	1.320233E-07
2.200000E-07	5.200000E+01	1.331725E-07
2.200000E-07	5.400000E+01	1.331417E-07
2.200000E-07	5.600000E+01	1.333623E-07
2.200000E-07	5.800000E+01	1.343154E-07
2.200000E-07	6.000000E+01	1.333616E-07
2.200000E-07	6.200000E+01	1.350004E-07
2.200000E-07	6.400000E+01	1.344356E-07
2.200000E-07	6.600000E+01	1.347253E-07
2.200000E-07	6.800000E+01	1.350365E-07
2.200000E-07	7.000000E+01	1.366958E-07
2.200000E-07	7.200000E+01	1.359106E-07
2.200000E-07	7.400000E+01	1.360042E-07
2.200000E-07	7.600000E+01	1.374478E-07
2.200000E-07	7.800000E+01	1.375655E-07
2.200000E-07	8.000000E+01	1.370350E-07
2.200000E-07	8.200000E+01	1.378723E-07
2.200000E-07	8.400000E+01	1.390275E-07
2.200000E-07	8.600000E+01	1.388574E-07
2.200000E-07	8.800000E+01	1.393060E-07
2.200000E-07	9.000000E+01	1.393520E-07
2.200000E-07	9.200000E+01	1.405617E-07
2.200000E-07	9.400000E+01	1.403168E-07
2.200000E-07	9.600000E+01	1.422503E-07
2.200000E-07	9.800000E+01	1.424136E-07
2.200000E-07	1.000000E+02	1.414528E-07

2.250000E-07	0.000000E+00	1.250000E-07
2.250000E-07	2.000000E+00	1.253711E-07
2.250000E-07	4.000000E+00	1.255199E-07
2.250000E-07	6.000000E+00	1.258494E-07
2.250000E-07	8.000000E+00	1.259671E-07
2.250000E-07	1.000000E+01	1.266815E-07
2.250000E-07	1.200000E+01	1.265024E-07
2.250000E-07	1.400000E+01	1.269399E-07
2.250000E-07	1.600000E+01	1.279104E-07
2.250000E-07	1.800000E+01	1.277797E-07
2.250000E-07	2.000000E+01	1.281480E-07
2.250000E-07	2.200000E+01	1.286017E-07
2.250000E-07	2.400000E+01	1.285456E-07
2.250000E-07	2.600000E+01	1.295400E-07
2.250000E-07	2.800000E+01	1.292965E-07
2.250000E-07	3.000000E+01	1.293158E-07
2.250000E-07	3.200000E+01	1.305254E-07
2.250000E-07	3.400000E+01	1.305549E-07
2.250000E-07	3.600000E+01	1.311438E-07
2.250000E-07	3.800000E+01	1.311035E-07
2.250000E-07	4.000000E+01	1.311615E-07
2.250000E-07	4.200000E+01	1.319394E-07
2.250000E-07	4.400000E+01	1.320458E-07
2.250000E-07	4.600000E+01	1.330920E-07
2.250000E-07	4.800000E+01	1.324879E-07
2.250000E-07	5.000000E+01	1.335408E-07
2.250000E-07	5.200000E+01	1.337233E-07
2.250000E-07	5.400000E+01	1.340448E-07
2.250000E-07	5.600000E+01	1.345806E-07
2.250000E-07	5.800000E+01	1.348844E-07
2.250000E-07	6.000000E+01	1.360387E-07
2.250000E-07	6.200000E+01	1.353420E-07
2.250000E-07	6.400000E+01	1.367068E-07
2.250000E-07	6.600000E+01	1.381289E-07
2.250000E-07	6.800000E+01	1.364086E-07
2.250000E-07	7.000000E+01	1.377973E-07
2.250000E-07	7.200000E+01	1.381609E-07
2.250000E-07	7.400000E+01	1.390963E-07
2.250000E-07	7.600000E+01	1.392643E-07
2.250000E-07	7.800000E+01	1.395910E-07
2.250000E-07	8.000000E+01	1.404289E-07
2.250000E-07	8.200000E+01	1.394895E-07
2.250000E-07	8.400000E+01	1.392067E-07
2.250000E-07	8.600000E+01	1.413138E-07
2.250000E-07	8.800000E+01	1.421754E-07
2.250000E-07	9.000000E+01	1.410458E-07
2.250000E-07	9.200000E+01	1.435553E-07
2.250000E-07	9.400000E+01	1.440284E-07
2.250000E-07	9.600000E+01	1.432876E-07
2.250000E-07	9.800000E+01	1.430942E-07
2.250000E-07	1.000000E+02	1.465740E-07

2.300000E-07	0.000000E+00	1.250000E-07
2.300000E-07	2.000000E+00	1.255368E-07
2.300000E-07	4.000000E+00	1.255588E-07
2.300000E-07	6.000000E+00	1.260899E-07
2.300000E-07	8.000000E+00	1.265498E-07
2.300000E-07	1.000000E+01	1.267590E-07
2.300000E-07	1.200000E+01	1.272118E-07
2.300000E-07	1.400000E+01	1.269372E-07
2.300000E-07	1.600000E+01	1.278742E-07
2.300000E-07	1.800000E+01	1.282198E-07
2.300000E-07	2.000000E+01	1.281045E-07
2.300000E-07	2.200000E+01	1.288681E-07
2.300000E-07	2.400000E+01	1.298845E-07
2.300000E-07	2.600000E+01	1.301887E-07
2.300000E-07	2.800000E+01	1.302152E-07
2.300000E-07	3.000000E+01	1.311284E-07
2.300000E-07	3.200000E+01	1.308373E-07
2.300000E-07	3.400000E+01	1.313192E-07
2.300000E-07	3.600000E+01	1.324856E-07
2.300000E-07	3.800000E+01	1.325770E-07
2.300000E-07	4.000000E+01	1.325050E-07
2.300000E-07	4.200000E+01	1.338271E-07
2.300000E-07	4.400000E+01	1.343621E-07
2.300000E-07	4.600000E+01	1.342380E-07
2.300000E-07	4.800000E+01	1.346959E-07
2.300000E-07	5.000000E+01	1.350693E-07
2.300000E-07	5.200000E+01	1.358746E-07
2.300000E-07	5.400000E+01	1.359850E-07
2.300000E-07	5.600000E+01	1.375484E-07
2.300000E-07	5.800000E+01	1.377139E-07
2.300000E-07	6.000000E+01	1.365120E-07
2.300000E-07	6.200000E+01	1.384179E-07
2.300000E-07	6.400000E+01	1.389005E-07
2.300000E-07	6.600000E+01	1.389172E-07
2.300000E-07	6.800000E+01	1.400482E-07
2.300000E-07	7.000000E+01	1.396645E-07
2.300000E-07	7.200000E+01	1.394051E-07
2.300000E-07	7.400000E+01	1.406466E-07
2.300000E-07	7.600000E+01	1.414332E-07
2.300000E-07	7.800000E+01	1.420558E-07
2.300000E-07	8.000000E+01	1.440231E-07
2.300000E-07	8.200000E+01	1.418260E-07
2.300000E-07	8.400000E+01	1.429265E-07
2.300000E-07	8.600000E+01	1.435914E-07
2.300000E-07	8.800000E+01	1.452583E-07
2.300000E-07	9.000000E+01	1.456264E-07
2.300000E-07	9.200000E+01	1.460448E-07
2.300000E-07	9.400000E+01	1.463089E-07
2.300000E-07	9.600000E+01	1.468170E-07
2.300000E-07	9.800000E+01	1.476372E-07
2.300000E-07	1.000000E+02	1.475444E-07

2.350000E-07	0.000000E+00	1.250000E-07
2.350000E-07	2.000000E+00	1.255142E-07
2.350000E-07	4.000000E+00	1.259579E-07
2.350000E-07	6.000000E+00	1.265387E-07
2.350000E-07	8.000000E+00	1.263918E-07
2.350000E-07	1.000000E+01	1.267596E-07
2.350000E-07	1.200000E+01	1.276614E-07
2.350000E-07	1.400000E+01	1.280611E-07
2.350000E-07	1.600000E+01	1.285822E-07
2.350000E-07	1.800000E+01	1.292615E-07
2.350000E-07	2.000000E+01	1.290950E-07
2.350000E-07	2.200000E+01	1.299705E-07
2.350000E-07	2.400000E+01	1.301780E-07
2.350000E-07	2.600000E+01	1.306293E-07
2.350000E-07	2.800000E+01	1.304268E-07
2.350000E-07	3.000000E+01	1.304467E-07
2.350000E-07	3.200000E+01	1.323033E-07
2.350000E-07	3.400000E+01	1.330819E-07
2.350000E-07	3.600000E+01	1.334967E-07
2.350000E-07	3.800000E+01	1.334651E-07
2.350000E-07	4.000000E+01	1.342139E-07
2.350000E-07	4.200000E+01	1.341306E-07
2.350000E-07	4.400000E+01	1.357378E-07
2.350000E-07	4.600000E+01	1.354136E-07
2.350000E-07	4.800000E+01	1.365113E-07
2.350000E-07	5.000000E+01	1.361732E-07
2.350000E-07	5.200000E+01	1.368025E-07
2.350000E-07	5.400000E+01	1.380129E-07
2.350000E-07	5.600000E+01	1.380439E-07
2.350000E-07	5.800000E+01	1.400727E-07
2.350000E-07	6.000000E+01	1.383614E-07
2.350000E-07	6.200000E+01	1.398634E-07
2.350000E-07	6.400000E+01	1.405827E-07
2.350000E-07	6.600000E+01	1.408891E-07
2.350000E-07	6.800000E+01	1.408533E-07
2.350000E-07	7.000000E+01	1.428318E-07
2.350000E-07	7.200000E+01	1.424872E-07
2.350000E-07	7.400000E+01	1.447385E-07
2.350000E-07	7.600000E+01	1.430036E-07
2.350000E-07	7.800000E+01	1.441618E-07
2.350000E-07	8.000000E+01	1.458222E-07
2.350000E-07	8.200000E+01	1.455749E-07
2.350000E-07	8.400000E+01	1.455960E-07
2.350000E-07	8.600000E+01	1.458302E-07
2.350000E-07	8.800000E+01	1.472858E-07
2.350000E-07	9.000000E+01	1.472888E-07
2.350000E-07	9.200000E+01	1.485684E-07
2.350000E-07	9.400000E+01	1.479006E-07
2.350000E-07	9.600000E+01	1.506984E-07
2.350000E-07	9.800000E+01	1.488518E-07
2.350000E-07	1.000000E+02	1.511163E-07

2.400000E-07	0.000000E+00	1.250000E-07
2.400000E-07	2.000000E+00	1.255926E-07
2.400000E-07	4.000000E+00	1.256978E-07
2.400000E-07	6.000000E+00	1.262089E-07
2.400000E-07	8.000000E+00	1.269750E-07
2.400000E-07	1.000000E+01	1.272805E-07
2.400000E-07	1.200000E+01	1.283521E-07
2.400000E-07	1.400000E+01	1.281802E-07
2.400000E-07	1.600000E+01	1.291965E-07
2.400000E-07	1.800000E+01	1.290138E-07
2.400000E-07	2.000000E+01	1.300045E-07
2.400000E-07	2.200000E+01	1.299019E-07
2.400000E-07	2.400000E+01	1.309915E-07
2.400000E-07	2.600000E+01	1.317354E-07
2.400000E-07	2.800000E+01	1.310701E-07
2.400000E-07	3.000000E+01	1.319878E-07
2.400000E-07	3.200000E+01	1.335862E-07
2.400000E-07	3.400000E+01	1.334938E-07
2.400000E-07	3.600000E+01	1.335898E-07
2.400000E-07	3.800000E+01	1.347458E-07
2.400000E-07	4.000000E+01	1.347650E-07
2.400000E-07	4.200000E+01	1.360356E-07
2.400000E-07	4.400000E+01	1.353824E-07
2.400000E-07	4.600000E+01	1.363842E-07
2.400000E-07	4.800000E+01	1.373160E-07
2.400000E-07	5.000000E+01	1.370004E-07
2.400000E-07	5.200000E+01	1.380585E-07
2.400000E-07	5.400000E+01	1.389025E-07
2.400000E-07	5.600000E+01	1.391710E-07
2.400000E-07	5.800000E+01	1.409572E-07
2.400000E-07	6.000000E+01	1.404100E-07
2.400000E-07	6.200000E+01	1.420997E-07
2.400000E-07	6.400000E+01	1.417961E-07
2.400000E-07	6.600000E+01	1.429516E-07
2.400000E-07	6.800000E+01	1.436885E-07
2.400000E-07	7.000000E+01	1.423593E-07
2.400000E-07	7.200000E+01	1.426002E-07
2.400000E-07	7.400000E+01	1.449248E-07
2.400000E-07	7.600000E+01	1.438197E-07
2.400000E-07	7.800000E+01	1.471222E-07
2.400000E-07	8.000000E+01	1.468713E-07
2.400000E-07	8.200000E+01	1.463527E-07
2.400000E-07	8.400000E+01	1.478018E-07
2.400000E-07	8.600000E+01	1.486445E-07
2.400000E-07	8.800000E+01	1.487494E-07
2.400000E-07	9.000000E+01	1.512779E-07
2.400000E-07	9.200000E+01	1.500629E-07
2.400000E-07	9.400000E+01	1.509774E-07
2.400000E-07	9.600000E+01	1.512542E-07
2.400000E-07	9.800000E+01	1.534194E-07
2.400000E-07	1.000000E+02	1.545581E-07

2.450000E-07	0.000000E+00	1.250000E-07
2.450000E-07	2.000000E+00	1.253907E-07
2.450000E-07	4.000000E+00	1.258289E-07
2.450000E-07	6.000000E+00	1.261717E-07
2.450000E-07	8.000000E+00	1.272432E-07
2.450000E-07	1.000000E+01	1.279140E-07
2.450000E-07	1.200000E+01	1.276260E-07
2.450000E-07	1.400000E+01	1.289441E-07
2.450000E-07	1.600000E+01	1.288269E-07
2.450000E-07	1.800000E+01	1.295183E-07
2.450000E-07	2.000000E+01	1.301294E-07
2.450000E-07	2.200000E+01	1.312676E-07
2.450000E-07	2.400000E+01	1.306755E-07
2.450000E-07	2.600000E+01	1.322698E-07
2.450000E-07	2.800000E+01	1.317404E-07
2.450000E-07	3.000000E+01	1.325728E-07
2.450000E-07	3.200000E+01	1.337426E-07
2.450000E-07	3.400000E+01	1.358116E-07
2.450000E-07	3.600000E+01	1.365749E-07
2.450000E-07	3.800000E+01	1.353962E-07
2.450000E-07	4.000000E+01	1.355168E-07
2.450000E-07	4.200000E+01	1.367080E-07
2.450000E-07	4.400000E+01	1.373685E-07
2.450000E-07	4.600000E+01	1.382779E-07
2.450000E-07	4.800000E+01	1.386600E-07
2.450000E-07	5.000000E+01	1.385171E-07
2.450000E-07	5.200000E+01	1.397735E-07
2.450000E-07	5.400000E+01	1.403003E-07
2.450000E-07	5.600000E+01	1.399871E-07
2.450000E-07	5.800000E+01	1.415892E-07
2.450000E-07	6.000000E+01	1.421008E-07
2.450000E-07	6.200000E+01	1.427424E-07
2.450000E-07	6.400000E+01	1.454458E-07
2.450000E-07	6.600000E+01	1.439905E-07
2.450000E-07	6.800000E+01	1.464292E-07
2.450000E-07	7.000000E+01	1.458563E-07
2.450000E-07	7.200000E+01	1.471519E-07
2.450000E-07	7.400000E+01	1.469961E-07
2.450000E-07	7.600000E+01	1.488818E-07
2.450000E-07	7.800000E+01	1.497061E-07
2.450000E-07	8.000000E+01	1.490435E-07
2.450000E-07	8.200000E+01	1.495645E-07
2.450000E-07	8.400000E+01	1.501554E-07
2.450000E-07	8.600000E+01	1.518297E-07
2.450000E-07	8.800000E+01	1.522294E-07
2.450000E-07	9.000000E+01	1.542239E-07
2.450000E-07	9.200000E+01	1.521486E-07
2.450000E-07	9.400000E+01	1.545959E-07
2.450000E-07	9.600000E+01	1.547298E-07
2.450000E-07	9.800000E+01	1.560241E-07
2.450000E-07	1.000000E+02	1.574223E-07

2.500000E-07	0.000000E+00	1.250000E-07
2.500000E-07	2.000000E+00	1.258057E-07
2.500000E-07	4.000000E+00	1.261409E-07
2.500000E-07	6.000000E+00	1.270261E-07
2.500000E-07	8.000000E+00	1.273122E-07
2.500000E-07	1.000000E+01	1.282891E-07
2.500000E-07	1.200000E+01	1.285867E-07
2.500000E-07	1.400000E+01	1.287143E-07
2.500000E-07	1.600000E+01	1.298912E-07
2.500000E-07	1.800000E+01	1.299875E-07
2.500000E-07	2.000000E+01	1.304166E-07
2.500000E-07	2.200000E+01	1.313226E-07
2.500000E-07	2.400000E+01	1.322730E-07
2.500000E-07	2.600000E+01	1.332904E-07
2.500000E-07	2.800000E+01	1.336618E-07
2.500000E-07	3.000000E+01	1.326729E-07
2.500000E-07	3.200000E+01	1.350646E-07
2.500000E-07	3.400000E+01	1.352176E-07
2.500000E-07	3.600000E+01	1.361044E-07
2.500000E-07	3.800000E+01	1.373049E-07
2.500000E-07	4.000000E+01	1.371729E-07
2.500000E-07	4.200000E+01	1.375523E-07
2.500000E-07	4.400000E+01	1.391029E-07
2.500000E-07	4.600000E+01	1.391025E-07
2.500000E-07	4.800000E+01	1.403508E-07
2.500000E-07	5.000000E+01	1.412831E-07
2.500000E-07	5.200000E+01	1.420234E-07
2.500000E-07	5.400000E+01	1.411195E-07
2.500000E-07	5.600000E+01	1.434189E-07
2.500000E-07	5.800000E+01	1.439081E-07
2.500000E-07	6.000000E+01	1.449316E-07
2.500000E-07	6.200000E+01	1.446664E-07
2.500000E-07	6.400000E+01	1.466568E-07
2.500000E-07	6.600000E+01	1.462462E-07
2.500000E-07	6.800000E+01	1.466448E-07
2.500000E-07	7.000000E+01	1.477120E-07
2.500000E-07	7.200000E+01	1.490619E-07
2.500000E-07	7.400000E+01	1.508985E-07
2.500000E-07	7.600000E+01	1.505624E-07
2.500000E-07	7.800000E+01	1.506933E-07
2.500000E-07	8.000000E+01	1.511559E-07
2.500000E-07	8.200000E+01	1.530135E-07
2.500000E-07	8.400000E+01	1.526038E-07
2.500000E-07	8.600000E+01	1.533620E-07
2.500000E-07	8.800000E+01	1.541946E-07
2.500000E-07	9.000000E+01	1.552239E-07
2.500000E-07	9.200000E+01	1.561691E-07
2.500000E-07	9.400000E+01	1.562361E-07
2.500000E-07	9.600000E+01	1.572263E-07
2.500000E-07	9.800000E+01	1.582813E-07
2.500000E-07	1.000000E+02	1.590099E-07



==> figs/challenges/ER1.N3.LD.csv <==
software,efficiency,ot
3D-DAOSTORM,52.6829999013711,59.2097013525414
3D-STORM-Tools,47.7722996685812,63.5480587310361
3D-WTM,15.75625271665,92.6918652581878
ADCG,53.8242539774763,57.1638541330458
ALOHA,21.4495504157155,115.282816671789
BaselineLocalization,20.8150671828453,95.0228389286191
CSpline,43.7240201853384,69.644183568732
DECODE_VI,60.8307940204471,55.3570579939177
FALCON,47.4125329893374,70.7170131755955
FIRESTORM,19.0939919309453,99.3193423175349
L1H,24.1704368479027,91.5461762663045
MIATool,44.1967119441476,67.7934196020339
MIATool-JAC,44.1967119441476,67.7934196020339
MIATool-RMS,44.1967119441476,67.7934196020339
Octane,38.7615476861542,77.9585262313581
PeakFit_LSE,54.1295139502716,58.1623441478631
PeakFit_MLE,53.4703968031386,58.7124189618005
PeakFit_MLEC,53.9711459834275,58.2886942093123
PeakSelector,12.8542558636464,123.912671724038
QC-STORM,40.1085966301468,71.5774939666107
QC-STORM-2019,45.767763018926,69.4403387046264
QuickPALM,27.8611637860613,86.6124404248621
RainSTORM,44.9646608346508,78.2364217804202
RapidSTORM,49.4944370529848,60.115880838893
SFP_Estimator,37.381147647804,85.4483328363479
SMAP-2018,34.7266888870388,71.681549193169
SMAP-RMS,39.0816847807195,75.0655747386198
SMfit,53.8842248849934,55.8156008731216
SMolPhot,48.8507868482767,58.7446989814293
TVSTORM,12.2342255483297,98.5091350238652
ThunderSTORM,48.1622920910191,62.6877946377567
WTM,26.1677339898912,92.4700317423892


==> figs/challenges/ER1.N3.LD_RMSMD.csv <==
software,efficiency,rmsmd
3D-DAOSTORM,52.6829999013711,796.893414027323
3D-STORM-Tools,47.7722996685812,837.420500756638
3D-WTM,15.75625271665,1469.09648251235
ADCG,53.8242539774763,714.845729207051
ALOHA,21.4495504157155,1220.13709286932
BaselineLocalization,20.8150671828453,1455.84282044393
CSpline,43.7240201853384,1035.36990087859
DECODE_VI,60.8307940204471,681.207760571973
FALCON,47.4125329893374,1084.32480988983
FIRESTORM,19.0939919309453,1762.06467740057
L1H,24.1704368479027,1342.57768112376
MIATool,44.1967119441476,664.798662674637
MIATool-JAC,44.1967119441476,664.798662674637
MIATool-RMS,44.1967119441476,664.798662674637
Octane,38.7615476861542,984.629534139491
PeakFit_LSE,54.1295139502716,720.96789262214
PeakFit_MLE,53.4703968031386,731.624957481086
PeakFit_MLEC,53.9711459834275,735.303138489489
PeakSelector,12.8542558636464,1709.24541041106
QC-STORM,40.1085966301468,1077.93544822988
QC-STORM-2019,45.767763018926,917.471990789409
QuickPALM,27.8611637860613,1328.79181370854
RainSTORM,44.9646608346508,955.44927388204
RapidSTORM,49.4944370529848,591.819877058517
SFP_Estimator,37.381147647804,1285.06556560727
SMAP-2018,34.7266888870388,826.519130838025
SMAP-RMS,39.0816847807195,1169.9924362172
SMfit,53.8842248849934,647.248602015048
SMolPhot,48.8507868482767,733.012611610022
TVSTORM,12.2342255483297,596.248570584815
ThunderSTORM,48.1622920910191,798.104019193698
WTM,26.1677339898912,1107.11657370325


==> figs/challenges/ER2.N3.HD.csv <==
software,efficiency,ot
3D-DAOSTORM,29.7660148046953,81.6973155576872
3D-STORM-Tools,12.5899118446542,96.5396790319832
3D-WTM,-16.6624966301084,115.26501137988
ADCG,35.444150916199,75.9861287513534
ALOHA,12.717855577437,115.231938939115
BaselineLocalization,10.5574256571315,103.121229613457
CEL0,19.3809886732256,91.1435861636159
CSpline,19.1424164165743,92.4628073009915
DECODE_VI,47.3538430959837,67.9061603745454
FALCON,33.4541168877376,83.3175050713659
FIRESTORM,-2.81390793949397,119.787791807842
L1H,13.4357375213816,97.9389820586275
Localizer,8.62507666919724,104.933075610049
Octane,22.1110736729215,93.6464854611916
PALMER,12.6853326364459,115.056244602006
PeakFit_LSE,30.0783038751131,82.8698394014939
PeakFit_MLE,28.938863727245,83.6377424678293
PeakFit_MLEC,29.3557996304574,83.250772361915
PeakSelector,-10.4487318357291,115.540004542283
QC-STORM,15.6638606542135,95.4796157645819
QC-STORM-2019,26.742651185063,90.0281557205433
RainSTORM,26.6971991361907,89.4935675209185
RapidSTORM,17.2329616011535,94.4696014507755
SFP_Estimator,17.7789869873273,98.932466609042
SMfit,34.263820689316,76.340201064377
SMolPhot,19.0001663038438,89.5014151678608
TVSTORM,2.74967779809444,103.105206169832
ThunderSTORM,14.3182923572547,93.1637855395783
WTM,27.9878793970977,85.6189840099978


==> figs/challenges/ER2.N3.HD_RMSMD.csv <==
software,efficiency,rmsmd
3D-DAOSTORM,29.7660148046953,393.082488401825
3D-STORM-Tools,12.5899118446542,430.710752264934
3D-WTM,-16.6624966301084,1311.72537237847
ADCG,35.444150916199,353.930682227825
ALOHA,12.717855577437,425.113261961847
BaselineLocalization,10.5574256571315,809.421718167381
CEL0,19.3809886732256,458.106611138331
CSpline,19.1424164165743,501.697534295412
DECODE_VI,47.3538430959837,290.917024222146
FALCON,33.4541168877376,540.054345778975
FIRESTORM,-2.81390793949397,2188.78245411366
L1H,13.4357375213816,645.394713903463
Localizer,8.62507666919724,988.82820094667
Octane,22.1110736729215,558.784061430399
PALMER,12.6853326364459,409.774478630242
PeakFit_LSE,30.0783038751131,363.313321512425
PeakFit_MLE,28.938863727245,367.043381245264
PeakFit_MLEC,29.3557996304574,359.79807220269
PeakSelector,-10.4487318357291,932.347043541232
QC-STORM,15.6638606542135,563.301837176508
QC-STORM-2019,26.742651185063,577.36204195195
RainSTORM,26.6971991361907,512.737050352337
RapidSTORM,17.2329616011535,393.913115511697
SFP_Estimator,17.7789869873273,752.570926488783
SMfit,34.263820689316,294.874142919889
SMolPhot,19.0001663038438,383.770182791417
TVSTORM,2.74967779809444,252.134374919154
ThunderSTORM,14.3182923572547,433.186195982012
WTM,27.9878793970977,482.371422626284


==> figs/challenges/MT3.N2.LD.csv <==
software,efficiency,ot
3D-DAOSTORM,55.6557940576637,40.7766243626743
3D-STORM-Tools,50.0649142276204,44.2291610691568
3D-WTM,33.5154226888987,60.812795991524
ADCG,48.4049085677474,46.4144132864032
ALOHA,34.7678093054441,88.7820100365705
BaselineLocalization,16.9465625942254,72.634500568338
CSpline,58.5020565388517,41.066105388242
DECODE_AI,65.5397630696363,33.7101351643969
DECODE_VI,65.2338354657736,33.6943711831432
FALCON,46.4575063193795,49.1162450080568
FIRESTORM,36.8576829416148,59.7858183744869
L1H,20.8705793946858,78.4838632958687
MIATool,42.8044957861361,52.0168474992458
MIATool-JAC,45.4700948114668,53.8558597086598
MIATool-RMS,48.7902304357152,48.0423885758384
Octane,32.2685614843547,66.536613178487
PeakFit_LSE,52.7432025955281,42.84131535988
PeakFit_MLE,51.886558262301,42.7248628764476
PeakFit_MLEC,54.2543863961939,41.9025465311568
PeakSelector,-6.47329787669679,89.8239999751217
QC-STORM,53.7119498965497,43.4589656158193
QC-STORM-2019,37.3321633672968,59.4944524593143
QuickPALM,34.3391257800021,60.1200016641421
RainSTORM,43.1737166223099,55.2182110377829
RapidSTORM,40.2404044193033,66.5085079227592
SFP_Estimator,41.5498109326031,55.8603347586848
SMAP-2018,45.5291388030936,46.6557719388624
SMAP-RMS,44.7651106549623,51.1244810397132
SMfit,42.1778540881389,46.0353004945415
SMolPhot,60.2799096608189,37.6280452046907
TVSTORM,12.9807712613429,68.1562842267916
ThunderSTORM,51.2048600751851,43.9702671977981
WTM,9.42135380253947,135.767932063647


==> figs/challenges/MT3.N2.LD_RMSMD.csv <==
software,efficiency,rmsmd
3D-DAOSTORM,55.6557940576637,450.391173589418
3D-STORM-Tools,50.0649142276204,485.033055005113
3D-WTM,33.5154226888987,836.072689254438
ADCG,48.4049085677474,515.340280189473
ALOHA,34.7678093054441,539.442772757339
BaselineLocalization,16.9465625942254,871.234692486721
CSpline,58.5020565388517,427.797883537185
DECODE_AI,65.5397630696363,341.108105420614
DECODE_VI,65.2338354657736,343.257950402624
FALCON,46.4575063193795,530.968762702509
FIRESTORM,36.8576829416148,756.561498990319
L1H,20.8705793946858,1040.4879967333
MIATool,42.8044957861361,431.253604264586
MIATool-JAC,45.4700948114668,456.083808267511
MIATool-RMS,48.7902304357152,448.221736809797
Octane,32.2685614843547,786.445048722714
PeakFit_LSE,52.7432025955281,439.612839155414
PeakFit_MLE,51.886558262301,443.647979098745
PeakFit_MLEC,54.2543863961939,438.931557112346
PeakSelector,-6.47329787669679,1631.92827200933
QC-STORM,53.7119498965497,519.228118992846
QC-STORM-2019,37.3321633672968,710.067108194642
QuickPALM,34.3391257800021,734.002637834259
RainSTORM,43.1737166223099,687.3057549535
RapidSTORM,40.2404044193033,659.74829780801
SFP_Estimator,41.5498109326031,677.141091453658
SMAP-2018,45.5291388030936,484.244966805138
SMAP-RMS,44.7651106549623,660.081938444313
SMfit,42.1778540881389,359.958232794532
SMolPhot,60.2799096608189,439.136365449741
TVSTORM,12.9807712613429,348.906466325361
ThunderSTORM,51.2048600751851,466.877335651575
WTM,9.42135380253947,373.857771258899


==> figs/challenges/MT4.N2.HD.csv <==
software,efficiency,ot
3D-DAOSTORM,29.3468846936725,81.1734267814813
3D-STORM-Tools,15.9153298060096,93.0826222714397
3D-WTM,0.77614451234831,110.867211837975
ADCG,27.2016602741987,81.9822797954586
ALOHA,17.0082573696224,149.903634217033
BaselineLocalization,5.12369933791997,109.350978824793
CEL0,24.046884275815,88.8376916119745
CSpline,29.2831165085146,82.9871974659398
DECODE_AI,46.9318274695524,66.7208413559389
DECODE_VI,47.8511314976575,65.8201818934413
FALCON,29.2951677413038,84.1318087339752
FIRESTORM,14.6173234728567,105.542565052727
L1H,12.6115029198069,100.752563513473
Localizer,14.8777184901175,101.050846148279
Octane,16.761547112997,98.3937057457514
PALMER,20.2088409339202,95.9299401730736
PeakFit_LSE,29.5209686128078,81.5160574137002
PeakFit_MLE,27.913805500759,82.0397370554756
PeakFit_MLEC,28.0703784317294,81.754138912281
PeakSelector,-3.3880473046932,116.000184382593
QC-STORM,22.8513340360173,91.0080772023804
QC-STORM-2019,17.5183630991171,96.1161696478353
RainSTORM,20.7207653806062,98.0717580505057
RapidSTORM,18.1479119806523,91.4533519726811
SFP_Estimator,16.7844099410049,101.936958836209
SMfit,22.27902716071,83.4054172148686
SMolPhot,24.5670090076891,84.0370958654123
TVSTORM,-0.0172933700564357,103.905206851192
ThunderSTORM,17.6820484704424,90.1303395777275
WTM,3.14858646282266,143.249539321806


==> figs/challenges/MT4.N2.HD_RMSMD.csv <==
software,efficiency,rmsmd
3D-DAOSTORM,29.3468846936725,566.116827573374
3D-STORM-Tools,15.9153298060096,625.627567475551
3D-WTM,0.77614451234831,1640.31170991174
ADCG,27.2016602741987,588.63542276551
ALOHA,17.0082573696224,490.07079241942
BaselineLocalization,5.12369933791997,1447.4405849904
CEL0,24.046884275815,692.452763168793
CSpline,29.2831165085146,512.409413581871
DECODE_AI,46.9318274695524,436.953995206768
DECODE_VI,47.8511314976575,423.498888277765
FALCON,29.2951677413038,695.731650360997
FIRESTORM,14.6173234728567,1464.95177120881
L1H,12.6115029198069,986.189634556821
Localizer,14.8777184901175,1147.93254952819
Octane,16.761547112997,918.652577260534
PALMER,20.2088409339202,787.620046271924
PeakFit_LSE,29.5209686128078,491.038222578867
PeakFit_MLE,27.913805500759,491.625315927409
PeakFit_MLEC,28.0703784317294,486.729478061917
PeakSelector,-3.3880473046932,906.29609642684
QC-STORM,22.8513340360173,685.56539281213
QC-STORM-2019,17.5183630991171,826.276496716361
RainSTORM,20.7207653806062,1122.0321087545
RapidSTORM,18.1479119806523,501.128135551902
SFP_Estimator,16.7844099410049,1212.86132122021
SMfit,22.27902716071,412.639284976102
SMolPhot,24.5670090076891,538.582956252131
TVSTORM,-0.0172933700564357,372.351337069263
ThunderSTORM,17.6820484704424,643.442515920794
WTM,3.14858646282266,426.968989379486

